Finite Time Ruin Probabilities for Tempered Stable Insurance Risk Processes

We study the probability of ruin before time $t$ for the family of tempered stable L\'evy insurance risk processes, which includes the spectrally positive inverse Gaussian processes. Numerical approximations of the ruin time distribution are derived via the Laplace transform of the asymptotic ruin time distribution, for which we have an explicit expression. These are benchmarked against simulations based on importance sampling using stable processes. Theoretical consequences of the asymptotic formulae are found to indicate some potential drawbacks to the use of the inverse Gaussian process as a risk reserve process. We offer as alternatives natural generalizations which fall within the tempered stable family of processes.

==> fig1a.tsv <==
0.01	5.28992803585127
0.11	3.4849628342181624
0.21000000000000002	2.5952948853500084
0.31000000000000005	2.066277822922358
0.41000000000000003	1.715834163806993
0.51	1.4667153383615237
0.6100000000000001	1.280582242016262
0.7100000000000001	1.136257828773574
0.81	1.021094993371527
0.91	0.9270767332955129
1.01	0.8488759552605235
1.11	0.7828151427633465
1.2100000000000002	0.7262740234044753
1.31	0.6773352858758656
1.4100000000000001	0.6345637668427975
1.51	0.5968639248142649
1.61	0.5633850336799092
1.7100000000000002	0.5334564455097416
1.81	0.506542357488582
1.9100000000000001	0.4822095567723826
2.01	0.46010399841501143
2.11	0.4399335181052837
2.21	0.4214548838885351
2.31	0.40446396760933817
2.41	0.3887881931912901
2.51	0.37428066941481114
2.61	0.36081558462923025
2.71	0.34828455776861145
2.81	0.3365937217932146
2.91	0.32566137362901215
3.01	0.3154160662839767
3.11	0.3057950490475457
3.21	0.2967429838840505
3.31	0.2882108826101389
3.41	0.28015522179464847
3.51	0.2725372016562178
3.61	0.26532212235361996
3.71	0.25847885653625136
3.81	0.2519794012602196
3.91	0.24579849568082743
4.01	0.23991329352755716
4.11	0.23430308141840916
4.21	0.22894903570070615
4.31	0.22383401180888862
4.41	0.21894236117761318
4.51	0.21425977159513923
4.61	0.2097731275695317
4.71	0.20547038784118143
4.8100000000000005	0.20134047763490168
4.91	0.19737319362330485
5.01	0.1935591198859547
5.11	0.18988955340835012
5.21	0.18635643788099895
5.3100000000000005	0.18295230473958574
5.41	0.1796702205388752
5.51	0.17650373988062734
5.61	0.1734468632236002
5.71	0.17049399899502168
5.8100000000000005	0.16763992950050546
5.91	0.16487978019550092
6.01	0.16220899193786487
6.11	0.15962329588955607
6.21	0.1571186907770414
6.3100000000000005	0.15469142225582255
6.41	0.15233796415541737
6.51	0.1500550014078911
6.61	0.14783941448624924
6.71	0.1456882651991791
6.8100000000000005	0.14359878370621196
6.91	0.14156835663272138
7.01	0.13959451617760033
7.11	0.13767493011822646
7.21	0.1358073926276573
7.3100000000000005	0.13398981582808855
7.41	0.13222022201262132
7.51	0.13049673647445606
7.61	0.12881758088889064
7.71	0.12718106719903877
7.8100000000000005	0.12558559196110503
7.91	0.12402963110942192
8.01	0.12251173510534356
8.11	0.1210305244375599
8.21	0.11958468544448732
8.31	0.11817296643216121
8.41	0.11679417406353046
8.51	0.11544716999727547
8.61	0.11413086775626315
8.71	0.11284422980754313
8.81	0.11158626483740092
8.91	0.11035602520643545
9.01	0.10915260457093841
9.11	0.10797513565803404
9.21	0.10682278818310893
9.31	0.10569476689902749
9.41	0.10459030976750648
9.51	0.10350868624381715
9.610000000000001	0.10244919566670539
9.71	0.10141116574607743
9.81	0.10039395114159462
9.91	0.0993969321258662
10.01	0.09841951332642383
10.110000000000001	0.09746112254111451
10.21	0.09652120962196177
10.31	0.09559924542292242
10.41	0.09469472080731257
10.51	0.09380714571099232
10.610000000000001	0.09293604825768899
10.71	0.09208097392310542
10.81	0.09124148474470271
10.91	0.09041715857427317
11.01	0.08960758837062399
11.110000000000001	0.08881238152988316
11.21	0.08803115925111371
11.31	0.08726355593508323
11.41	0.08650921861418488
11.51	0.08576780641164353
11.610000000000001	0.08503899002826602
11.71	0.08432245125511381
11.81	0.0836178825105825
11.91	0.08292498640047473
12.01	0.08224347529974478
12.110000000000001	0.08157307095467957
12.21	0.08091350410436071
12.31	0.08026451412032606
12.41	0.07962584866341836
12.51	0.07899726335687184
12.610000000000001	0.07837852147474783
12.71	0.07776939364488494
12.81	0.07716965756558089
12.91	0.07657909773527191
13.01	0.07599750519451832
13.110000000000001	0.0754246772796486
13.21	0.07486041738745136
13.31	0.07430453475034197
13.41	0.07375684422146347
13.51	0.07321716606921391
13.610000000000001	0.0726853257807209
13.71	0.07216115387381228
13.81	0.0716444857170574
13.91	0.07113516135747804
14.01	0.07063302535554998
14.110000000000001	0.07013792662713796
14.21	0.06964971829202675
14.31	0.069168257528729
14.41	0.06869340543526897
14.51	0.06822502689565672
14.610000000000001	0.06776299045178366
14.71	0.06730716818048417
14.81	0.06685743557552193
14.91	0.0664136714342722

==> fig1b.tsv <==
1.e-7	9.999999909219995e-8
0.0100001	0.009994008318896207
0.0200001	0.019974500272859092
0.0300001	0.029940880217976442
0.040000100000000004	0.03989279308691524
0.050000100000000006	0.049830009919468794
0.0600001	0.059752356558100135
0.07000010000000001	0.06965965990976257
0.0800001	0.07955187882974339
0.0900001	0.08942882786662963
0.10000010000000001	0.09929049889337141
0.1100001	0.10913680545921982
0.1200001	0.11896768061710027
0.1300001	0.12878302966192567
0.14000010000000002	0.13858293329346155
0.1500001	0.14836727374037909
0.1600001	0.15813601447894898
0.17000010000000002	0.16788907882180845
0.1800001	0.17762653699090816
0.1900001	0.1873484356015867
0.20000010000000001	0.19705454000006373
0.2100001	0.20674496091249825
0.2200001	0.2164196881809057
0.2300001	0.22607866401333968
0.2400001	0.23572192174053197
0.2500001	0.245349544494574
0.2600001	0.25496126447640455
0.2700001	0.26455725920345424
0.28000010000000003	0.27413763692833804
0.2900001	0.28370209789006107
0.3000001	0.29325087279213996
0.3100001	0.30278385493312854
0.3200001	0.3123009812172312
0.3300001	0.32180261388056275
0.3400001	0.33128830118923697
0.35000010000000004	0.3407581603191025
0.3600001	0.3502124609948843
0.3700001	0.3596511296493832
0.3800001	0.36907385341381155
0.3900001	0.3784808883322261
0.4000001	0.3878722692665928
0.41000010000000003	0.3972477460094887
0.4200001	0.4066076829072276
0.4300001	0.41595188020946616
0.4400001	0.4252805339338647
0.4500001	0.4345932498075588
0.4600001	0.4438904226183178
0.47000010000000003	0.45317205529307486
0.4800001	0.46243792389307253
0.4900001	0.4716882180971136
0.5000001	0.48092283822838866
0.5100001	0.4901419086407602
0.5200001	0.49934516586223815
0.5300001	0.5085330551326398
0.5400001	0.517705378867355
0.5500001	0.5268620947352413
0.5600001	0.5360033523542113
0.5700001	0.5451290006622203
0.5800000999999999	0.5542392998050776
0.5900000999999999	0.5633337876435798
0.6000000999999999	0.5724128524115278
0.6100000999999999	0.5814767152016237
0.6200000999999999	0.590524861818714
0.6300001	0.5995577946644868
0.6400001	0.6085751651767922
0.6500001	0.6175773018944466
0.6600001	0.6265639580379936
0.6700001	0.635535132862648
0.6800001	0.644490843198211
0.6900001	0.6534315022630842
0.7000001	0.6623569036168299
0.7100000999999999	0.6712665754138222
0.7200000999999999	0.6801614710753501
0.7300000999999999	0.6890407322189156
0.7400000999999999	0.6979045214774247
0.7500001	0.7067536285928228
0.7600001	0.7155873037830562
0.7700001	0.7244060244380937
0.7800001	0.7332091774603591
0.7900001	0.7419971389963184
0.8000001	0.7507700763953349
0.8100001	0.7595282002527869
0.8200001	0.7682708677035549
0.8300001	0.7769985296936484
0.8400000999999999	0.7857110231969786
0.8500000999999999	0.794408880065684
0.8600000999999999	0.8030910237332308
0.8700000999999999	0.8117587154003991
0.8800001	0.8204115198131225
0.8900001	0.8290487266046977
0.9000001	0.837671332532877
0.9100001	0.84627869235159
0.9200001	0.8548717696876089
0.9300001	0.8634496216730353
0.9400001	0.8720127786096947
0.9500001	0.8805607634258387
0.9600000999999999	0.889093746018175
0.9700000999999999	0.8976122886898884
0.9800000999999999	0.9061163773213711
0.9900000999999999	0.9146048484154236
1.0000001	0.9230788678723958
1.0100001	0.9315381095632699
1.0200001	0.9399830840948794
1.0300001	0.9484129107592852
1.0400001	0.9568285136674535
1.0500001	0.9652287892281902
1.0600001000000001	0.9736148966115183
1.0700001000000001	0.9819862025085195
1.0800001000000001	0.9903430132115402
1.0900001000000001	0.9986851042828663
1.1000001000000001	1.007012589980972
1.1100001000000002	1.0153254300928647
1.1200001000000002	1.0236244320147365
1.1300001000000002	1.031908633895922
1.1400001000000002	1.0401782422144419
1.1500001000000002	1.0484335236456306
1.1600001	1.056674041994437
1.1700001	1.0649007412813172
1.1800001	1.073112295826427
1.1900001	1.0813101392765316
1.2000001	1.0894934223161812
1.2100001	1.097661934530876
1.2200001	1.105816830609041
1.2300001	1.1139565236728888
1.2400001	1.1220830927672385
1.2500001	1.1301947643207468
1.2600001	1.1382920065693871
1.2700001	1.1463755921444982
1.2800001	1.1544446769712131
1.2900001	1.1624996444813611
1.3000001	1.1705407470995877
1.3100001000000001	1.1785676380464876
1.3200001000000001	1.1865800713611816
1.3300001000000001	1.1945783731556503
1.3400001000000001	1.202562993250413
1.3500001000000001	1.210533573409437
1.3600001000000002	1.2184899061792547
1.3700001000000002	1.2264323122478755
1.3800001000000002	1.234360869772456
1.3900001000000002	1.2422754059510144
1.4000001000000002	1.250176050941971
1.4100001	1.2580626014835108
1.4200001	1.2659354728759473
1.4300001	1.2737940350999462
1.4400001	1.2816391988664135
1.4500001	1.2894710605155413
1.4600001	1.2972882685396545
1.4700001	1.3050919653776965
1.4800001	1.3128817885852289
1.4900001	1.3206581215051734
1.5000001	1.328420010061306
1.5100001	1.3361685385878188
1.5200001	1.3439040335112173
1.5300001	1.3516255816738811
1.5400001	1.3593334392842116
1.5500001	1.3670275483019259
1.5600001000000001	1.3747085169959459
1.5700001000000001	1.3823749867502908
1.5800001000000001	1.390028183517565
1.5900001000000001	1.3976677429414632
1.6000001000000001	1.4052945316697287
1.6100001000000002	1.4129073290178809
1.6200001000000002	1.4205066957880403
1.6300001000000002	1.4280929815570838
1.6400001000000002	1.435665880447202
1.6500001000000002	1.4432247905539959
1.6600001000000002	1.4507705032829414
1.6700001	1.4583028845220893
1.6800001	1.4658219878431864
1.6900001	1.4733274846446112
1.7000001	1.4808198815092093
1.7100001	1.4882997986533937
1.7200001	1.4957652358995743
1.7300001	1.503217629546351
1.7400001	1.510656957843461
1.7500001	1.5180838671097723
1.7600001	1.5254963067662275
1.7700001	1.5328963809170504
1.7800001	1.5402832130312107
1.7900001	1.5476566787359753
1.8000001	1.5550170935231524
1.8100001000000001	1.5623650557028783
1.8200001000000001	1.5696992378471213
1.8300001000000001	1.5770204781899255
1.8400001000000001	1.5843293764648352
1.8500001000000001	1.5916246765271038
1.8600001000000002	1.598907584704321
1.8700001000000002	1.6061769355835844
1.8800001000000002	1.613433402050934
1.8900001000000002	1.6206773904566578
1.9000001000000002	1.6279082068902329
1.9100001000000002	1.6351261830677375
1.9200001	1.642331035330449
1.9300001	1.649523523575245
1.9400001	1.6567032122278103
1.9500001	1.6638702370719713
1.9600001	1.6710244270151435
1.9700001	1.6781656749510279
1.9800001	1.685293683275622
1.9900001	1.6924095741051495
2.0000001	1.6995124563184751
2.0100001	1.7066030815701922
2.0200001	1.713680439801538
2.0300001	1.72074662972748
2.0400001	1.7277988587300723
2.0500000999999997	1.7348393082450841
2.0600001	1.7418662285814415
2.0700000999999997	1.7488818314300985
2.0800001	1.7558846523588207
2.0900000999999997	1.7628736314131552
2.1000001	1.7698518727700283
2.1100000999999997	1.7768174047999774
2.1200001	1.7837697213362695
2.1300000999999997	1.7907095234071693
2.1400001	1.7976368750385534
2.1500000999999997	1.8045523048130199
2.1600001	1.8114559231224237
2.1700000999999998	1.8183474647647004
2.1800001	1.8252252913883
2.1900001	1.832092029489329
2.2000001	1.8389454244148065
2.2100001	1.845786779263539
2.2200001	1.8526175777070015
2.2300001	1.8594345511980255
2.2400001	1.8662393005024647
2.2500001	1.8730317872782316
2.2600001	1.8798133136476194
2.2700001	1.886580989088842
2.2800001	1.893338300248652
2.2900001	1.900082842548601
2.3000001	1.9068149587614474
2.3100001	1.9135350373302429
2.3200000999999997	1.9202439224505554
2.3300001	1.9269397935931645
2.3400000999999997	1.93362439687223
2.3500001	1.9402963543121587
2.3600000999999997	1.9469569076306825
2.3700001	1.9536052555573706
2.3800000999999997	1.9602421930672573
2.3900001	1.966866406939163
2.4000000999999997	1.973479148970331
2.4100001	1.980080463034885
2.4200000999999998	1.98666936767303
2.4300001	1.9932472719549148
2.4400001	1.9998129040704082
2.4500001	2.0063669592476576
2.4600001	2.0129093072981026
2.4700001	2.0194392795973726
2.4800001	2.0259581218084572
2.4900001	2.032464723273215
2.5000001	2.0389593834684803
2.5100001	2.0454434609583014
2.5200001	2.051916230232371
2.5300001	2.0583764872206367
2.5400001	2.0648247739414267
2.5500001	2.0712617922062817
2.5600001	2.0776873946706527
2.5700000999999997	2.0841019557945724
2.5800001	2.0905051049501036
2.5900000999999997	2.0968962194834884
2.6000001	2.103274062763995
2.6100000999999997	2.1096436105150227
2.6200001	2.1160002803515985
2.6300000999999997	2.1223460503697438
2.6400001	2.1286801593923954
2.6500000999999997	2.1350027034431105
2.6600001	2.1413135799131884
2.6700000999999998	2.147613669979933
2.6800001	2.1539025428213106
2.6900001	2.1601793308643713
2.7000001	2.1664452103621006
2.7100001	2.172699791804773
2.7200001	2.178943147210952
2.7300001	2.1851758016745984
2.7400001	2.191396775981943
2.7500001	2.1976073939806033
2.7600001	2.203804986689159
2.7700001	2.2099933446152207
2.7800001	2.216169119779266
2.7900001	2.2223344129375566
2.8000001	2.2284891320385176
2.8100001	2.2346312857800705
2.8200000999999997	2.2407636456587308
2.8300001	2.246885961659614
2.8400000999999997	2.2529953008827426
2.8500001	2.259093991703511
2.8600000999999997	2.2651811621334303
2.8700001	2.271258992796985
2.8800000999999997	2.2773247663197225
2.8900001	2.2833800928222248
2.9000000999999997	2.289424833737211
2.9100001	2.2954576725988676
2.9200000999999998	2.3014813608248557
2.9300001	2.3074927046980394
2.9400001	2.3134934034193892
2.9500001	2.319483161145408
2.9600001	2.32546297477952
2.9700001	2.331431130538236
2.9800001	2.337389857947237
2.9900001	2.3433351530386055
3.0000001	2.3492725066060776
3.0100001	2.355198449245574
3.0200001	2.361114010090623
3.0300001	2.367017938532115
3.0400001	2.372910631701283
3.0500001	2.378794639013729
3.0600001	2.384667349780932
3.0700001	2.3905294180179877
3.0800001	2.3963786560905405
3.0900000999999997	2.4022196020073934
3.1000001	2.4080498595384388
3.1100000999999997	2.4138693018013133
3.1200001	2.419678796951064
3.1300000999999997	2.425476886417253
3.1400001	2.4312662759596386
3.1500000999999997	2.4370434608027964
3.1600001	2.4428096885478463
3.1700000999999998	2.4485668529092797
3.1800001	2.4543134949182046
3.1900001	2.460050356289443
3.2000001	2.465775978995755
3.2100001	2.4714917010147808
3.2200001	2.477195926407755
3.2300001	2.482891286386419
3.2400001	2.488575817347724
3.2500001	2.4942495899080055
3.2600001	2.499915277406448
3.2700001	2.505567981496034
3.2800001	2.5112111355271067
3.2900001	2.5168448700628567
3.3000001	2.522467175541544
3.3100001	2.528080763027825
3.3200001	2.5336842463171485
3.3300001	2.5392755828426856
3.3400000999999997	2.5448590219098484
3.3500001	2.5504309903523255
3.3600000999999997	2.5559937193236557
3.3700001	2.5615468382912776
3.3800000999999997	2.5670885985620635
3.3900001	2.5726214074782123
3.4000000999999997	2.578143604969151
3.4100001	2.5836558157632923
3.4200000999999998	2.5891580438075987
3.4300001	2.594650320806919
3.4400001	2.600133703851761
3.4500001	2.6056061141476827
3.4600001	2.6110675365827607
3.4700001	2.616521913830153
3.4800001	2.6219629762000753
3.4900001	2.627396767869714
3.5000001	2.6328208443583696
3.5100001	2.638232952063912
3.5200001	2.6436379071784217
3.5300001	2.6490300970723366
3.5400001	2.654414371356986
3.5500001	2.6597903133716776
3.5600001	2.6651543768706776
3.5700001	2.670509413170692
3.5800001	2.675854086054467
3.5900000999999997	2.6811900760089706
3.6000001	2.6865157599709844
3.6100000999999997	2.691832835057665
3.6200001	2.6971388962214795
3.6300000999999997	2.702434717559074
3.6400001	2.7077225580515996
3.6500000999999997	2.7130006543306493
3.6600001	2.7182680961131873
3.6700000999999998	2.7235269713902013
3.6800001	2.728777427742519
3.6900001	2.73401545013327
3.7000001	2.739246835649117
3.7100001	2.7444680134810966
3.7200001	2.749677527764898
3.7300001	2.7548793330281964
3.7400001	2.7600728536252372
3.7500001	2.7652550023503615
3.7600001	2.770429826670347
3.7700001	2.775593185667134
3.7800001	2.780747037316766
3.7900001	2.785893067301531
3.8000001	2.791029103765836
3.8100001	2.7961554757070286
3.8200001	2.801273507289283
3.8300001	2.8063812220325914
3.8400000999999997	2.8114816062636145
3.8500001	2.8165687968913873
3.8600000999999997	2.821650431966166
3.8700001	2.8267214535057135
3.8800000999999997	2.8317842294422384
3.8900001	2.836836396277691
3.9000000999999997	2.841881385707156
3.9100001	2.846915789328388
3.9200000999999998	2.8519392989004118
3.9300001	2.8569565354234134
3.9400001	2.861963698077651
3.9500001	2.866961418677537
3.9600001	2.8719507561438338
3.9700001	2.87693122131864
3.9800001	2.8819022820368834
3.9900001	2.8868629812394704
4.0000001	2.8918161384513614
4.0100001	2.8967603831523454
4.020000100000001	2.9016960190861063
4.0300001000000005	2.906621761468413
4.0400001	2.9115379198242226
4.0500001	2.9164463312098277
4.060000100000001	2.921346089798748
4.070000100000001	2.926236251803379
4.0800001	2.9311166072943973
4.0900001	2.935989839730846
4.1000001	2.9408523958786
4.110000100000001	2.94570746296982
4.1200001	2.9505540307544935
4.1300001	2.955390336751329
4.1400001	2.9602188049534233
4.150000100000001	2.9650393311588084
4.1600001	2.969850986872396
4.1700001	2.974652463717445
4.1800001	2.9794458196682134
4.190000100000001	2.98423120391242
4.2000001000000005	2.989006289205091
4.2100001	2.9937741843832977
4.2200001	2.9985329292579928
4.230000100000001	3.0032832425441973
4.2400001000000005	3.0080246665760595
4.2500001	3.012756187010286
4.2600001	3.0174791720203116
4.270000100000001	3.022196339354804
4.2800001000000005	3.0269046325786184
4.2900001	3.031601134905688
4.3000001	3.036291872428566
4.310000100000001	3.0409715969172018
4.320000100000001	3.0456452194498533
4.3300001	3.0503091482096187
4.3400001	3.0549658014287853
4.350000100000001	3.059613234240717
4.360000100000001	3.064252297526074
4.3700001	3.068881935757828
4.3800001	3.0735045867901816
4.3900001	3.078118929773004
4.400000100000001	3.082724132701038
4.4100001	3.0873198036209097
4.4200001	3.091907431268046
4.4300001	3.096489244402842
4.440000100000001	3.1010612871904963
4.4500001000000005	3.1056242469941244
4.4600001	3.110179403731438
4.4700001	3.1147257216872433
4.480000100000001	3.1192654526491905
4.4900001000000005	3.123795751993539
4.5000001	3.1283173395733623
4.5100001	3.1328291737581946
4.520000100000001	3.1373369527129737
4.5300001000000005	3.1418338612594012
4.5400001	3.1463221768627516
4.5500001	3.1508035700901367
4.560000100000001	3.155277208099282
4.570000100000001	3.1597415140842893
4.5800001	3.164198527317325
4.5900001	3.1686458021973016
4.600000100000001	3.1730867400952496
4.610000100000001	3.1775187549907593
4.6200001	3.1819430607942456
4.6300001	3.186360057617816
4.6400001	3.1907676346186444
4.650000100000001	3.1951683341738617
4.6600001	3.199560522419549
4.6700001	3.203945275096768
4.6800001	3.208319766619937
4.690000100000001	3.2126886581561562
4.7000001000000005	3.2170473996970257
4.7100001	3.221401421575602
4.7200001	3.225745116604811
4.730000100000001	3.2300817762422005
4.7400001000000005	3.2344098354386976
4.7500001	3.2387317979500128
4.7600001	3.2430432543919405
4.770000100000001	3.2473480695430337
4.7800001000000005	3.2516436515074787
4.7900001	3.255934278968091
4.8000001	3.2602154529376097
4.810000100000001	3.2644884219920214
4.820000100000001	3.2687552157766437
4.8300001	3.273011528789107
4.8400001	3.277262351996472
4.850000100000001	3.2815052024426876
4.860000100000001	3.2857412674721487
4.8700001	3.2899679648111206
4.8800001	3.2941862900881556
4.8900001	3.2983982839248656
4.900000100000001	3.3026008710466495
4.9100001	3.306797838163883
4.9200001	3.310986389535794
4.9300001	3.3151673501460612
4.940000100000001	3.3193404185997677
4.9500001000000005	3.3235056427281644
4.9600001	3.3276646850703346
4.9700001	3.331815088420589
4.980000100000001	3.335956292018283
4.9900001000000005	3.340092402854936
5.0000001	3.3442220781961245
5.0100001	3.3483408642197823
5.020000100000001	3.352455893070008
5.0300001000000005	3.35655888279471
5.0400001	3.360657019768361
5.0500001	3.3647479155853217
5.060000100000001	3.368830293865079
5.070000100000001	3.3729040545261113
5.0800001	3.376973829100194
5.0900001	3.381033233289019
5.100000100000001	3.3850865167819655
5.110000100000001	3.389131513290219
5.1200001	3.3931716241315315
5.1300001	3.3972003713272647
5.1400001	3.4012260962748977
5.150000100000001	3.405241409400747
5.1600001	3.4092492174759035
5.1700001	3.413251593144236
5.1800001	3.417245953548054
5.190000100000001	3.4212326757724574
5.2000001000000005	3.4252122073614535
5.2100001	3.429185944266839
5.2200001	3.4331490966110345
5.230000100000001	3.4371080343113523
5.2400001000000005	3.441058304324202
5.2500001	3.4450023903193365
5.2600001	3.4489381518840108
5.270000100000001	3.452867446034521
5.2800001000000005	3.4567888284324546
5.2900001	3.4607027766148417
5.3000001	3.464613723162691
5.310000100000001	3.4685139263282303
5.320000100000001	3.4724058488063982
5.3300001	3.476292113736128
5.3400001	3.480169681141485
5.350000100000001	3.484043341426595
5.360000100000001	3.487907956654695
5.3700001	3.4917656729539823
5.3800001	3.4956154652170355
5.3900001	3.4994606331336837
5.400000100000001	3.503296539987057
5.4100001	3.507125740307089
5.4200001	3.510950101143355
5.4300001	3.5147636426659257
5.440000100000001	3.5185730862356057
5.4500001000000005	3.522376284582169
5.4600001	3.526169743774453
5.4700001	3.5299577712763552
5.480000100000001	3.5337400139614616
5.4900001000000005	3.537513967257775
5.5000001	3.541281618407806
5.5100001	3.545040405514984
5.520000100000001	3.548794765037367
5.5300001000000005	3.552540030227505
5.5400001	3.5562803473450177
5.5500001	3.560013612404474
5.560000100000001	3.563738319739155
5.570000100000001	3.567457768548958
5.5800001	3.571168261281199
5.5900001	3.5748775572848306
5.600000100000001	3.5785725499492824
5.610000100000001	3.5822655894322364
5.6200001	3.5859540728887143
5.6300001	3.5896314860829843
5.6400001	3.593303163544481
5.650000100000001	3.5969678529098954
5.6600001	3.6006269391681447
5.6700001	3.6042787700000436
5.6800001	3.6079227121248856
5.690000100000001	3.6115616229046106
5.7000001000000005	3.6151921491321137
5.7100001	3.6188177420319616
5.7200001	3.6224348261906845
5.730000100000001	3.626049970420634
5.7400001000000005	3.6296531829108387
5.7500001	3.6332528187338506
5.7600001	3.6368439625781894
5.770000100000001	3.6404289725373653
5.7800001000000005	3.644008969418806
5.7900001	3.647579729663859
5.8000001	3.651145280172031
5.810000100000001	3.654706008959768
5.820000100000001	3.6582572216682703
5.8300001	3.6618023370236017
5.8400001	3.6653424967904584
5.850000100000001	3.6688801064923333
5.860000100000001	3.672404047559231
5.8700001	3.6759258274408566
5.8800001	3.6794393912761088
5.8900001	3.682947565835677
5.900000100000001	3.686445335363645
5.9100001	3.689942596016232
5.9200001	3.6934305868786304
5.9300001	3.696911477696953
5.940000100000001	3.7003886437955726
5.9500001000000005	3.7038561094304154
5.9600001	3.7073203879329633
5.9700001	3.7107733164036834
5.980000100000001	3.7142256686576167
5.9900001000000005	3.7176692322895204
6.0000001	3.721105767856245
6.0100001	3.7245374050321196
6.020000100000001	3.727963059304123
6.0300001000000005	3.7313813054124805
6.0400001	3.7347932538257593
6.0500001	3.7382013002539365
6.060000100000001	3.7415998300962827
6.070000100000001	3.7449946092905444
6.0800001	3.748382550627558
6.0900001	3.751762842168816
6.100000100000001	3.7551383669251615
6.110000100000001	3.758506588520983
6.1200001	3.761869911358925
6.1300001	3.7652231009808093
6.140000100000001	3.768574470003781
6.150000100000001	3.7719207088323836
6.1600001	3.775255990359027
6.1700001	3.7785900437134194
6.1800001	3.7819165170288875
6.190000100000001	3.7852329203446287
6.2000001000000005	3.7885480085099044
6.2100001	3.791855000051352
6.2200001	3.7951559885596997
6.230000100000001	3.798452105101717
6.2400001000000005	3.801741783643148
6.2500001	3.805024322664532
6.2600001	3.808304753268535
6.270000100000001	3.8115734423294483
6.2800001000000005	3.8148398004497013
6.2900001	3.818097470810146
6.3000001	3.8213519443485024
6.310000100000001	3.824599518294066
6.320000100000001	3.8278419758129236
6.3300001	3.8310775332401756
6.3400001	3.8343042677425143
6.350000100000001	3.8375292196207558
6.360000100000001	3.840747718881273
6.3700001	3.8439609337349303
6.3800001	3.8471670952852675
6.390000100000001	3.850365550120284
6.400000100000001	3.8535591655857906
6.4100001	3.8567497794364765
6.4200001	3.8599302754234266
6.4300001	3.863106811387564
6.440000100000001	3.86627756950891
6.4500001000000005	3.869441038953752
6.4600001	3.872601948128138
6.4700001	3.8757555626419005
6.480000100000001	3.8789030347735105
6.4900001000000005	3.8820457742009205
6.5000001	3.885182540982919
6.5100001	3.8883106964569953
6.520000100000001	3.8914373889222773
6.5300001000000005	3.894554943129452
6.5400001	3.897668183950819
6.5500001	3.900777189381995
6.560000100000001	3.903877704703045
6.570000100000001	3.906974123358773
6.5800001	3.9100642030362374
6.5900001	3.913147712105029
6.600000100000001	3.916226703377039
6.610000100000001	3.91930151476715
6.6200001	3.9223680451139438
6.6300001	3.925430618388083
6.640000100000001	3.9284866672062466
6.650000100000001	3.9315359341827296
6.6600001	3.9345836048625973
6.6700001	3.9376243389864785
6.6800001	3.940656454519201
6.690000100000001	3.9436843236964165
6.7000001000000005	3.9467088480362373
6.7100001	3.949725267015347
6.7200001	3.952736625433752
6.730000100000001	3.9557443628991535
6.7400001000000005	3.958744929862023
6.7500001	3.961739658014013
6.7600001	3.9647290811408933
6.770000100000001	3.9677158147165077
6.7800001000000005	3.970694300508432
6.7900001	3.973668339091748
6.8000001	3.9766335183059125
6.810000100000001	3.9795973273218426
6.820000100000001	3.9825531160235808
6.8300001	3.9855051643976864
6.8400001	3.988451815736296
6.850000100000001	3.9913933721211103
6.860000100000001	3.9943279095591833
6.8700001	3.997258179518451
6.8800001	4.000182980791138
6.890000100000001	4.003102281822944
6.900000100000001	4.0060143926784875
6.9100001	4.008926576489282
6.9200001	4.0118275872998685
6.9300001	4.014725565260178
6.940000100000001	4.017617885073218
6.9500001000000005	4.020505010264485
6.9600001	4.023387292077796
6.9700001	4.026262945262155
6.980000100000001	4.029134730898494
6.9900001000000005	4.032001737833906
7.0000001	4.0348623516783055
7.0100001	4.037716654209501
7.020000100000001	4.040567987164301
7.0300001000000005	4.0434110996926815
7.0400001	4.046254208916899
7.0500001	4.049088170399542
7.060000100000001	4.051918264168258
7.070000100000001	4.0547414850925
7.0800001	4.057558993772477
7.0900001	4.060374096416979
7.100000100000001	4.063182290029452
7.110000100000001	4.065985588906754
7.1200001	4.06878642464713
7.1300001	4.071576354288188
7.140000100000001	4.074363811713572
7.150000100000001	4.077148860648622
7.1600001	4.079926396506952
7.1700001	4.082699164106984
7.1800001	4.085467023983338
7.190000100000001	4.088228564112264
7.2000001000000005	4.090987519559445
7.2100001	4.093737287526723
7.2200001	4.096485831460441
7.230000100000001	4.099228829950343
7.2400001000000005	4.101965199501841
7.2500001	4.1046975457541715
7.2600001	4.107425885332541
7.270000100000001	4.11014808342837
7.2800001000000005	4.112864584547463
7.2900001	4.115577191279645
7.3000001	4.1182841429209525
7.310000100000001	4.1209865063725015
7.320000100000001	4.123681746884204
7.3300001	4.126373432481875
7.3400001	4.129061265867028
7.350000100000001	4.131745626067475
7.360000100000001	4.134422277169953
7.3700001	4.137096271255319
7.3800001	4.1397627602960245
7.390000100000001	4.142424923561941
7.400000100000001	4.145083706489314
7.4100001	4.147738556479389
7.4200001	4.150384348332163
7.4300001	4.153028255134499
7.440000100000001	4.155665464843074
7.4500001000000005	4.158299025461433
7.4600001	4.1609269573854935
7.4700001	4.163550713093573
7.480000100000001	4.1661710743145886
7.4900001000000005	4.1687847950902555
7.5000001	4.171394495976459
7.5100001	4.173998719979159
7.520000100000001	4.176596930946703
7.5300001000000005	4.179192597714698
7.5400001	4.181783403137094
7.5500001	4.184368608643633
7.560000100000001	4.186950103437643
7.570000100000001	4.189525684963463
7.5800001	4.1920974399831765
7.5900001	4.194663825576342
7.600000100000001	4.197224210424064
7.610000100000001	4.199783129650825
7.6200001	4.202335332554244
7.6300001	4.204881595482358
7.640000100000001	4.207424388358677
7.650000100000001	4.209962029370262
7.6600001	4.212496580503344
7.6700001	4.215026860196389
7.6800001	4.217550550619485
7.690000100000001	4.220067925508224
7.7000001000000005	4.2225838149962485
7.7100001	4.225095058318294
7.7200001	4.227600141720944
7.730000100000001	4.2301005695883145
7.7400001000000005	4.232600007091655
7.7500001	4.235091763886291
7.7600001	4.237579507392409
7.770000100000001	4.240061976630074
7.7800001000000005	4.242538652584004
7.7900001	4.2450119080841295
7.8000001	4.247481805192416
7.810000100000001	4.249946109996514
7.820000100000001	4.252406648858166
7.8300001	4.254861048975573
7.8400001	4.257312593847929
7.850000100000001	4.259759739351189
7.860000100000001	4.262200900686405
7.8700001	4.264639493661144
7.8800001	4.267071994133415
7.890000100000001	4.269501567921598
7.900000100000001	4.2719233491217175
7.9100001	4.274342045235755
7.9200001	4.276757378957426
7.930000100000001	4.279169940262575
7.940000100000001	4.28157354194445
7.9500001000000005	4.283974311731775
7.9600001	4.286374225154125
7.9700001	4.288767493987488
7.980000100000001	4.291155959734006
7.9900001000000005	4.293538351356147
8.0000001	4.295917695705936
8.0100001	4.298293242209418
8.020000099999999	4.3006677162667835
8.030000099999999	4.303032190837644
8.0400001	4.30539353552704
8.0500001	4.307751051185983
8.0600001	4.31010782843517
8.0700001	4.3124537069477205
8.0800001	4.314798499990287
8.0900001	4.317143154652921
8.100000099999999	4.319476368641568
8.110000099999999	4.3218083442595745
8.1200001	4.324136079424293
8.1300001	4.3264601059168495
8.1400001	4.328779687587933
8.1500001	4.331095870533069
8.1600001	4.333403291142424
8.1700001	4.33571136658664
8.180000099999999	4.338011140651583
8.190000099999999	4.340312378442653
8.200000099999999	4.342603397909611
8.2100001	4.3448944120145505
8.2200001	4.347177577908067
8.2300001	4.349460015919902
8.2400001	4.3517366825593715
8.2500001	4.354008893498401
8.2600001	4.356278927875899
8.270000099999999	4.358540843213354
8.280000099999999	4.360801303183612
8.2900001	4.363057690161444
8.3000001	4.3653095592664375
8.3100001	4.367557707191906
8.3200001	4.369803156049541
8.3300001	4.372039137946569
8.3400001	4.374274697672441
8.350000099999999	4.376504720024316
8.360000099999999	4.378731415129932
8.3700001	4.380954886066567
8.3800001	4.383173050390051
8.3900001	4.38539029192538
8.4000001	4.387598802921536
8.4100001	4.3898033318645195
8.4200001	4.3920081063250835
8.430000099999999	4.394206247209126
8.440000099999999	4.396400173580933
8.450000099999999	4.39859084843453
8.4600001	4.400775893477988
8.4700001	4.402961138521041
8.4800001	4.40513785583656
8.4900001	4.40731155721935
8.5000001	4.409480413283457
8.5100001	4.411648744411122
8.520000099999999	4.413810015528245
8.530000099999999	4.415970870165797
8.5400001	4.418119427943017
8.5500001	4.420273757008859
8.5600001	4.422418284224109
8.5700001	4.42456114512493
8.5800001	4.426698388567286
8.5900001	4.428830567072763
8.600000099999999	4.430960803295855
8.610000099999999	4.43308817359014
8.6200001	4.435212555167764
8.6300001	4.437331792483549
8.6400001	4.439445947551103
8.6500001	4.4415568020185585
8.6600001	4.443663794674783
8.6700001	4.445767158876519
8.680000099999999	4.4478691485188655
8.690000099999999	4.449960681553985
8.7000001	4.452052931201147
8.7100001	4.454141559113526
8.7200001	4.456223559240802
8.7300001	4.458303236607754
8.7400001	4.460379420733869
8.7500001	4.462454216229876
8.7600001	4.464520878101708
8.770000099999999	4.466585567266075
8.780000099999999	4.468647769092517
8.7900001	4.470701459727648
8.8000001	4.472757331999584
8.8100001	4.474806545355266
8.8200001	4.476852063480477
8.8300001	4.478893639720468
8.8400001	4.480931460063413
8.850000099999999	4.482965623449012
8.860000099999999	4.484996745033566
8.8700001	4.48702375993669
8.8800001	4.489046896823818
8.8900001	4.491063937462656
8.9000001	4.493082146040905
8.9100001	4.495094625626635
8.9200001	4.497102464629357
8.930000099999999	4.499106917454382
8.940000099999999	4.50110590463515
8.9500001	4.503106519796601
8.9600001	4.505096836559086
8.9700001	4.507087351076859
8.9800001	4.5090738571767375
8.9900001	4.511057174455748
9.0000001	4.513034897568384
9.0100001	4.515008738680449
9.020000099999999	4.51698399714619
9.030000099999999	4.518951163197264
9.0400001	4.520912457983891
9.0500001	4.52287430797411
9.0600001	4.524830985073179
9.0700001	4.526785198128833
9.0800001	4.5287382156447045
9.0900001	4.530680767110073
9.100000099999999	4.532623241206578
9.110000099999999	4.534558896517732
9.1200001	4.536496079210012
9.1300001	4.538430480717941
9.1400001	4.540357811331902
9.1500001	4.542283305570162
9.1600001	4.544206969447049
9.1700001	4.546119490606296
9.180000099999999	4.548039563403773
9.190000099999999	4.549946823670478
9.2000001	4.551851057249963
9.2100001	4.553756125975541
9.2200001	4.555656731237793
9.2300001	4.557554375400088
9.2400001	4.559445600169817
9.2500001	4.561337767081294
9.2600001	4.563220327051018
9.270000099999999	4.5651064383367785
9.280000099999999	4.566982113196647
9.2900001	4.56885489975247
9.3000001	4.57073096005882
9.3100001	4.572601146321857
9.3200001	4.57446343093806
9.3300001	4.576328469767798
9.3400001	4.578183102652931
9.350000099999999	4.580039276260547
9.360000099999999	4.581891931993718
9.3700001	4.583739167660263
9.3800001	4.585583034015847
9.3900001	4.587424841828355
9.4000001	4.589264759995147
9.4100001	4.591096835343021
9.4200001	4.5929277341478825
9.430000099999999	4.594755922947044
9.440000099999999	4.596581289123026
9.4500001	4.59840089483339
9.4600001	4.600220363450799
9.4700001	4.602032001564039
9.4800001	4.6038435599222485
9.4900001	4.605653310305677
9.5000001	4.607457925582988
9.5100001	4.609255456441538
9.520000099999999	4.611053939275978
9.530000099999999	4.612851329646104
9.5400001	4.614636674729061
9.5500001	4.6164269088757655
9.5600001	4.618213238152026
9.5700001	4.619993841193042
9.5800001	4.621767222793972
9.5900001	4.623545338904759
9.600000099999999	4.6253147438169115
9.610000099999999	4.627082927399712
9.6200001	4.628848545232092
9.6300001	4.630610496153122
9.6400001	4.6323679210003
9.6500001	4.634124549715192
9.6600001	4.635874303368886
9.6700001	4.637621463758884
9.680000099999999	4.639368955116322
9.690000099999999	4.6411080368625175
9.7000001	4.642849274582417
9.7100001	4.644583940062053
9.7200001	4.64631495777948
9.7300001	4.648047043644213
9.7400001	4.649770638040567
9.7500001	4.651491948861901
9.7600001	4.653213015548054
9.770000099999999	4.654931183788168
9.780000099999999	4.656642639974937
9.7900001	4.658351768783594
9.8000001	4.660060757165755
9.8100001	4.661761983933563
9.8200001	4.663462698192606
9.8300001	4.66516134923956
9.8400001	4.666857400623234
9.850000099999999	4.6685492336899745
9.860000099999999	4.67023701602887
9.8700001	4.671921455641627
9.8800001	4.673600709384022
9.8900001	4.675279190109901
9.9000001	4.676954896482385
9.9100001	4.678628760742032
9.9200001	4.680296789180398
9.930000099999999	4.6819646081473465
9.940000099999999	4.683625463881605
9.9500001	4.685286355014985
9.9600001	4.6869465920377475
9.9700001	4.68859821847256
9.9800001	4.690248904886777
9.9900001	4.691898272251707
10.0000001	4.693540221008933
10.0100001	4.69518552009153
10.020000099999999	4.696821139244512
10.030000099999999	4.698458213019914
10.0400001	4.700090885842441
10.0500001	4.70172099279421
10.0600001	4.70335036166079
10.0700001	4.7049723274443
10.0800001	4.706591529172385
10.0900001	4.708210848373352
10.100000099999999	4.709824996999141
10.110000099999999	4.711436329771819
10.1200001	4.7130447796495
10.1300001	4.714651258948099
10.1400001	4.716255246813696
10.1500001	4.717853668785771
10.1600001	4.7194493197202565
10.1700001	4.721044083257003
10.180000099999999	4.722633765094731
10.190000099999999	4.724222273506467
10.2000001	4.725806769620039
10.2100001	4.727392869579167
10.2200001	4.728967653947501
10.2300001	4.730544654641701
10.2400001	4.732118798773864
10.2500001	4.733689648105962
10.2600001	4.735255501978809
10.270000099999999	4.73682164944444
10.280000099999999	4.7383854920895905
10.2900001	4.739940067118992
10.3000001	4.741496364150748
10.3100001	4.743053416174881
10.3200001	4.744603532459593
10.3300001	4.746150130554422
10.3400001	4.747692040102939
10.350000099999999	4.749238046655913
10.360000099999999	4.7507745880735595
10.3700001	4.752310593924538
10.3800001	4.753843419723968
10.3900001	4.755375130698612
10.4000001	4.756900301456713
10.4100001	4.758427965404451
10.4200001	4.759946986112703
10.430000099999999	4.761471432965054
10.440000099999999	4.7629872592988685
10.4500001	4.7644946358791636
10.4600001	4.766008977019101
10.4700001	4.767515324598036
10.4800001	4.769018870267443
10.4900001	4.770522313056567
10.5000001	4.772023400771467
10.5100001	4.773516695752176
10.520000099999999	4.775013243680996
10.530000099999999	4.7765043408236485
10.5400001	4.777992536174836
10.5500001	4.779474005209741
10.5600001	4.780962927655714
10.5700001	4.782440154737403
10.5800001	4.783920358247666
10.5900001	4.785394236158046
10.600000099999999	4.786869291814802
10.610000099999999	4.788335382918758
10.6200001	4.789800796378848
10.6300001	4.791267974365386
10.6400001	4.792726514702112
10.6500001	4.794186327696351
10.6600001	4.795636459509926
10.6700001	4.797093597614847
10.680000099999999	4.798544720927974
10.690000099999999	4.799995127668464
10.7000001	4.8014371191481855
10.7100001	4.8028800508783664
10.7200001	4.804318084310305
10.7300001	4.805757205824468
10.7400001	4.807188745844051
10.7500001	4.808624151875626
10.7600001	4.81005249374679
10.770000099999999	4.811475420439165
10.780000099999999	4.812902855327317
10.7900001	4.814324745339213
10.8000001	4.815740187524252
10.8100001	4.817155692878163
10.8200001	4.818571966345439
10.8300001	4.81997893189799
10.8400001	4.821389354413787
10.850000099999999	4.822795559781442
10.860000099999999	4.824197910911795
10.8700001	4.82559817313265
10.8800001	4.8269927058021045
10.8900001	4.828388040164882
10.9000001	4.829782144175594
10.9100001	4.831170405818393
10.9200001	4.8325584304437115
10.930000099999999	4.833943915225275
10.940000099999999	4.835327006604966
10.9500001	4.836708616912906
10.9600001	4.838082485189427
10.9700001	4.839455100552981
10.9800001	4.840829732196771
10.9900001	4.84219839117405
11.0000001	4.843561995429621
11.0100001	4.84493095300695
11.020000099999999	4.84629354908153
11.030000099999999	4.847648417565979
11.0400001	4.849010091894298
11.0500001	4.8503633638444565
11.0600001	4.8517137747570525
11.0700001	4.853062366178863
11.0800001	4.85441210390239
11.0900001	4.855757481205834
11.100000099999999	4.857098028741129
11.110000099999999	4.858438841234835
11.1200001	4.85977333144454
11.1300001	4.8611091937895194
11.1400001	4.862438959547718
11.1500001	4.863771608805685
11.1600001	4.865095511974636
11.1700001	4.866420459808687
11.180000099999999	4.867743924570856
11.190000099999999	4.869061410326264
11.2000001	4.870381175560911
11.2100001	4.8716927331151965
11.2200001	4.873008616597726
11.2300001	4.874320797813261
11.2400001	4.875625281889976
11.2500001	4.876930430824855
11.2600001	4.878229399428746
11.270000099999999	4.879532629412803
11.280000099999999	4.880827731968505
11.2900001	4.882125608519564
11.3000001	4.883416124186618
11.3100001	4.884706718772107
11.3200001	4.885996515899676
11.3300001	4.887279591937591
11.3400001	4.88856686380146
11.350000099999999	4.889844943753432
11.360000099999999	4.891125273295553
11.3700001	4.892402881011223
11.3800001	4.893677304780818
11.3900001	4.894948552990499
11.4000001	4.896218307109825
11.4100001	4.897483562103528
11.4200001	4.898747937385259
11.430000099999999	4.900010767775394
11.440000099999999	4.901269589776312
11.4500001	4.902526346226059
11.4600001	4.903782041143678
11.4700001	4.905036610789548
11.4800001	4.906286668739133
11.4900001	4.907535878788818
11.5000001	4.908777144496537
11.5100001	4.9100253343910705
11.520000099999999	4.911267582328475
11.530000099999999	4.912505293337985
11.5400001	4.913741983182039
11.5500001	4.914970850810588
11.5600001	4.916207294109231
11.5700001	4.917436720434251
11.5800001	4.9186658022721215
11.5900001	4.919890722525918
11.600000099999999	4.921117608628061
11.610000099999999	4.922337255539967
11.6200001	4.923553227453185
11.6300001	4.924769207502622
11.6400001	4.925983032694653
11.6500001	4.927198244949948
11.6600001	4.928404633276608
11.6700001	4.929610000117819
11.680000099999999	4.930820292231647
11.690000099999999	4.932018658793848
11.7000001	4.933223453971181
11.7100001	4.934420392827924
11.7200001	4.935614117376907
11.7300001	4.936811790428728
11.7400001	4.937995790599648
11.7500001	4.939188424137891
11.7600001	4.940382857060214
11.770000099999999	4.941564629767798
11.780000099999999	4.9427471809934
11.7900001	4.943928890987933
11.8000001	4.945106270472318
11.8100001	4.946282818908486
11.8200001	4.947457763847881
11.8300001	4.948632012243772
11.8400001	4.949795449180888
11.850000099999999	4.950967030654255
11.860000099999999	4.952133162687537
11.8700001	4.953294244701113
11.8800001	4.954454592220533
11.8900001	4.955616581258776
11.9000001	4.9567720012700685
11.9100001	4.957925545088197
11.9200001	4.95907862554484
11.930000099999999	4.960229645021781
11.940000099999999	4.961382378666154
11.9500001	4.962525904798424
11.9600001	4.963667008352262
11.9700001	4.964815447256887
11.9800001	4.965950951495219
11.9900001	4.967085834274363
12.0000001	4.9682209236657044
12.0100001	4.969358569591071
12.020000099999999	4.970486705894812
12.0300001	4.9716155668694935
12.0400001	4.972743376431676
12.0500001	4.973871340174044
12.0600001	4.9749942069689475
12.0700001	4.97611527638222
12.0800001	4.977233416047258
12.0900001	4.978348002183911
12.100000099999999	4.9794652227815694
12.110000099999999	4.980577637221858
12.1200001	4.9816887195851605
12.1300001	4.982795579908393
12.1400001	4.983902376401166
12.1500001	4.9850047136851785
12.1600001	4.986114084498509
12.1700001	4.987211789830392
12.180000099999999	4.988307003664704
12.190000099999999	4.989406303801848
12.2000001	4.99050530267212
12.2100001	4.991590629267852
12.2200001	4.992681421857372
12.2300001	4.9937709297096875
12.2400001	4.9948531098032065
12.2500001	4.995943986241656
12.2600001	4.997024619833992
12.270000099999999	4.998104300332694
12.2800001	4.9991816632365405
12.2900001	5.000256838358937
12.3000001	5.001330699422299
12.3100001	5.0024045511504385
12.3200001	5.003475359147832
12.3300001	5.004544120847011
12.3400001	5.005605647793791
12.350000099999999	5.006675834116144
12.360000099999999	5.007734844592084
12.3700001	5.008792266197333
12.3800001	5.009854511966511
12.3900001	5.010910978969045
12.4000001	5.011964019226066
12.4100001	5.013013456588014
12.4200001	5.014065811157004
12.430000099999999	5.015114692489052
12.440000099999999	5.016162684800711
12.4500001	5.017203600926232
12.4600001	5.018252398290228
12.4700001	5.019291988156302
12.4800001	5.020325388173319
12.4900001	5.021362814240646
12.5000001	5.022401876324691
12.5100001	5.023438057511018
12.520000099999999	5.024464783435941
12.5300001	5.025497238104259
12.5400001	5.026521475344071
12.5500001	5.027548639732401
12.5600001	5.0285775094059195
12.5700001	5.029593877603358
12.5800001	5.030609418364312
12.5900001	5.031633344684735
12.600000099999999	5.03264710806958
12.610000099999999	5.033664527319956
12.6200001	5.034672112327096
12.6300001	5.035683598821939
12.6400001	5.0366939073774155
12.6500001	5.037699241167676
12.6600001	5.03870774759148
12.6700001	5.0397074361098415
12.680000099999999	5.040707653737857
12.690000099999999	5.041706956313197
12.7000001	5.0427108127288705
12.7100001	5.04370000368997
12.7200001	5.044697056103441
12.7300001	5.045685410100389
12.7400001	5.046673350342997
12.7500001	5.047666323098113
12.7600001	5.048654929269456
12.770000099999999	5.049634638520261
12.7800001	5.050617769507312
12.7900001	5.051598885941186
12.8000001	5.052580972775704
12.8100001	5.053553605068223
12.8200001	5.054526921925005
12.8300001	5.055502051585531
12.8400001	5.05647726666444
12.850000099999999	5.057444967254198
12.860000099999999	5.058415612357711
12.8700001	5.059378524629531
12.8800001	5.0603455097323105
12.8900001	5.061305667507538
12.9000001	5.062267352938304
12.9100001	5.063226957571011
12.9200001	5.064180943174787
12.930000099999999	5.065141949936216
12.940000099999999	5.066092922203446
12.9500001	5.067046314127689
12.9600001	5.067996645310929
12.9700001	5.068945922828218
12.9800001	5.06989038731787
12.9900001	5.070841150400087
13.0000001	5.07178246924951
13.0100001	5.072720933608266
13.020000099999999	5.073658718161014
13.0300001	5.07460132841061
13.0400001	5.0755372272526085
13.0500001	5.076467599371387
13.0600001	5.077403147961476
13.0700001	5.078335046768041
13.0800001	5.0792649373658545
13.0900001	5.080190900980625
13.100000099999999	5.081118537612078
13.110000099999999	5.082040627223452
13.1200001	5.082965730676738
13.1300001	5.083886403443036
13.1400001	5.084803004012243
13.1500001	5.085720415204093
13.1600001	5.08663724379173
13.1700001	5.087548045672656
13.180000099999999	5.088465453745254
13.190000099999999	5.089372158147471
13.2000001	5.090280552072627
13.2100001	5.091191844532282
13.2200001	5.092097256876511
13.2300001	5.093001069825081
13.2400001	5.093900348186913
13.2500001	5.094802472511956
13.2600001	5.095701567596401
13.270000099999999	5.096595283052899
13.2800001	5.097491731520822
13.2900001	5.098386945745683
13.3000001	5.099281330058564
13.3100001	5.100171905650005
13.3200001	5.1010568482106455
13.3300001	5.101947731840959
13.3400001	5.102831789394855
13.350000099999999	5.1037170942239705
13.360000099999999	5.1046029582525865
13.3700001	5.105481619585349
13.3800001	5.106363301110303
13.3900001	5.107237853923232
13.4000001	5.1081142898371255
13.4100001	5.108983046561141
13.4200001	5.109858979353959
13.430000099999999	5.110731221743759
13.440000099999999	5.111597965445555
13.4500001	5.112464951860449
13.4600001	5.11333365417895
13.4700001	5.114196535472801
13.4800001	5.1150600042574546
13.4900001	5.115921683877497
13.5000001	5.116782312991282
13.5100001	5.117639126793648
13.520000099999999	5.118498002515501
13.5300001	5.119354480875694
13.5400001	5.120207721979777
13.5500001	5.121057057329174
13.5600001	5.1219072780024755
13.5700001	5.12275399668674
13.5800001	5.123601827969179
13.5900001	5.124446558911127
13.600000099999999	5.125290384192632
13.610000099999999	5.12612921362928
13.6200001	5.126971684706406
13.6300001	5.127810568631794
13.6400001	5.128651914164599
13.6500001	5.129487443730719
13.6600001	5.130320018559351
13.6700001	5.131156788971741
13.680000099999999	5.131981349261376
13.690000099999999	5.132813844603146
13.7000001	5.1336469066716015
13.7100001	5.134472298264699
13.7200001	5.135295374506434
13.7300001	5.13611714066779
13.7400001	5.136941264383843
13.7500001	5.137760971157193
13.7600001	5.138581926128243
13.770000099999999	5.139400248163568
13.7800001	5.140214835681099
13.7900001	5.141032446523344
13.8000001	5.14184544472338
13.8100001	5.142653950792298
13.8200001	5.14346504078026
13.8300001	5.144278157426812
13.8400001	5.145079073912791
13.850000099999999	5.145885554318121
13.860000099999999	5.14668943977153
13.8700001	5.147492936143706
13.8800001	5.1482924164655515
13.8900001	5.149094151117089
13.9000001	5.149895171295437
13.9100001	5.150684947673511
13.9200001	5.151482468352093
13.930000099999999	5.152275667357924
13.940000099999999	5.153068166186967
13.9500001	5.1538608414009754
13.9600001	5.15464691579486
13.9700001	5.155435687702959
13.9800001	5.1562255141275
13.9900001	5.157006358435611
14.0000001	5.157791972784745
14.0100001	5.158574287357663
14.020000099999999	5.159357009634802
14.0300001	5.160132525663647
14.0400001	5.160908784542973
14.0500001	5.161688608377105
14.0600001	5.162462873355527
14.0700001	5.163234302558414
14.0800001	5.164009187608577
14.0900001	5.164776475040954
14.100000099999999	5.1655448384895974
14.110000099999999	5.166313302391749
14.1200001	5.167080245557814
14.1300001	5.167841891615591
14.1400001	5.168606237308467
14.1500001	5.169366483247079
14.1600001	5.170130289063787
14.1700001	5.170892586085025
14.180000099999999	5.171647136249294
14.190000099999999	5.17240202083375
14.2000001	5.173159925538377
14.2100001	5.173909676400564
14.2200001	5.174659660422357
14.2300001	5.175414916908978
14.2400001	5.176164183538941
14.2500001	5.176912184408182
14.2600001	5.177658280154812
14.270000099999999	5.178402688642282
14.2800001	5.17914530656099
14.2900001	5.179890942747002
14.3000001	5.180626999699778
14.3100001	5.181370558341772
14.3200001	5.1821056195888335
14.3300001	5.182843807706243
14.3400001	5.18358096627259
14.350000099999999	5.184312950452306
14.360000099999999	5.185046040334975
14.3700001	5.185777154246342
14.3800001	5.186505659641607
14.3900001	5.187236651756521
14.4000001	5.1879606946311325
14.4100001	5.188687650528767
14.4200001	5.189414656334244
14.430000099999999	5.190133463949775
14.440000099999999	5.190858778577037
14.4500001	5.191581294156985
14.4600001	5.192298378393565
14.4700001	5.193017213229084
14.4800001	5.193730734685366
14.4900001	5.194449273717083
14.5000001	5.19516324373756
14.5100001	5.1958732851564235
14.520000099999999	5.196583189261437
14.5300001	5.197293376399123
14.5400001	5.19800730912193
14.5500001	5.198711765910379
14.5600001	5.199423848587137
14.5700001	5.20012238650611
14.5800001	5.200826454859461
14.5900001	5.201528093900167
14.600000099999999	5.20222981691404
14.610000099999999	5.202929221592128
14.6200001	5.2036274607537125
14.6300001	5.204324745384667
14.6400001	5.205020973214295
14.6500001	5.205711667717786
14.6600001	5.206406311908734
14.6700001	5.207097616761009
14.680000099999999	5.207789123150811
14.690000099999999	5.2084763641728555
14.7000001	5.209168690647662
14.7100001	5.209851777364409
14.7200001	5.210538393365006
14.7300001	5.211222834018239
14.7400001	5.2119030333595555
14.7500001	5.212581482801355
14.7600001	5.213264905556725
14.770000099999999	5.213942030806503
14.7800001	5.214621543445981
14.7900001	5.215303129123679
14.8000001	5.215974927146073
14.8100001	5.216648290673744
14.8200001	5.217322701733705
14.8300001	5.217992499181976
14.8400001	5.218661496760304
14.850000099999999	5.219327230017683
14.860000099999999	5.219997406817292
14.8700001	5.22066534824625
14.8800001	5.2213333148151
14.8900001	5.2219937231932505
14.9000001	5.222656317356596
14.9100001	5.223320888228587
14.9200001	5.223982727382248
14.930000099999999	5.2246419425088355
14.940000099999999	5.22529772180712
14.9500001	5.225951399022953
14.9600001	5.22660879221513
14.9700001	5.227261433820012
14.9800001	5.227919010155539
14.9900001	5.228567871067343

==> fig3.tsv <==
0.05	0.1	0.36664192023356634
0.05	0.35	1.258291605548969
0.05	0.6	2.1137044492719053
0.05	0.85	2.9334508060632483
0.05	1.1	3.7185187624095115
0.05	1.35	4.470043827226856
0.05	1.6	5.189222095638557
0.05	1.85	5.8772708768252615
0.05	2.1	6.535394025419327
0.05	2.35	7.164786944033893
0.05	2.6	7.766604110551873
0.05	2.85	8.341982665153626
0.05	3.1	8.89202267723196
0.05	3.35	9.417784762832794
0.05	3.6	9.920290480063992
0.05	3.85	10.400533592473314
0.05	4.1	10.85946367735257
0.05	4.35	11.297996272842676
0.05	4.6	11.717013247248037
0.05	4.85	12.11736276369209
0.05	5.1	12.499844478427615
0.05	5.35	12.865255694873342
0.05	5.6	13.21432824918575
0.05	5.85	13.547781687628895
0.05	6.1	13.86630811946606
0.05	6.35	14.170555878552069
0.05	6.6	14.4611515802273
0.05	6.85	14.738716834138614
0.05	7.1	15.003800678306932
0.05	7.35	15.25698190068398
0.05	7.6	15.498770824739784
0.05	7.85	15.729687592120975
0.05	8.1	15.950200302748812
0.05	8.35	16.160776835536392
0.05	8.6	16.361877509805566
0.05	8.85	16.553895669740772
0.05	9.1	16.73726517835419
0.05	9.35	16.912359485285503
0.05	9.6	17.079541018184496
0.05	9.85	17.23918002835572
0.1	0.1	0.08779660111823998
0.1	0.35	0.3013123161487813
0.1	0.6	0.5061507050158226
0.1	0.85	0.70244834566611
0.1	1.1	0.8904418467096781
0.1	1.35	1.070403118743424
0.1	1.6	1.2426185804244694
0.1	1.85	1.4073797303586004
0.1	2.1	1.5649748453061338
0.1	2.35	1.7156901780947194
0.1	2.6	1.8598021816572927
0.1	2.85	1.997583157215621
0.1	3.1	2.12929652896741
0.1	3.35	2.25519627355522
0.1	3.6	2.375527014751637
0.1	3.85	2.490526720603939
0.1	4.1	2.600422778255056
0.1	4.35	2.705434423783925
0.1	4.6	2.8057728306420486
0.1	4.85	2.9016411011898553
0.1	5.1	2.9932307222628167
0.1	5.35	3.080732617283383
0.1	5.6	3.164322032789302
0.1	5.85	3.244171272363021
0.1	6.1	3.320446069483352
0.1	6.35	3.3933016751068883
0.1	6.6	3.462888139443542
0.1	6.85	3.5293543140326626
0.1	7.1	3.5928316723077596
0.1	7.35	3.6534588116635254
0.1	7.6	3.7113579348914763
0.1	7.85	3.766653595857807
0.1	8.1	3.8194578864423665
0.1	8.35	3.8698828456020706
0.1	8.6	3.918038702063253
0.1	8.85	3.964019646589591
0.1	9.1	4.007929572641483
0.1	9.35	4.0498579070063325
0.1	9.6	4.089891437129998
0.1	9.85	4.128118823921952
0.15000000000000002	0.1	0.037268453685913756
0.15000000000000002	0.35	0.12790294790868975
0.15000000000000002	0.6	0.21485403612117562
0.15000000000000002	0.85	0.29817969378959674
0.15000000000000002	1.1	0.3779803580255546
0.15000000000000002	1.35	0.45437145115016553
0.15000000000000002	1.6	0.5274745539572386
0.15000000000000002	1.85	0.5974134036091573
0.15000000000000002	2.1	0.6643103696390668
0.15000000000000002	2.35	0.7282869624484385
0.15000000000000002	2.6	0.7894605325177724
0.15000000000000002	2.85	0.847946667983087
0.15000000000000002	3.1	0.9038571888053706
0.15000000000000002	3.35	0.9572999045879567
0.15000000000000002	3.6	1.0083786547690803
0.15000000000000002	3.85	1.0571944535228184
0.15000000000000002	4.1	1.1038438235743917
0.15000000000000002	4.35	1.1484198276340887
0.15000000000000002	4.6	1.191012105937371
0.15000000000000002	4.85	1.2317068726521763
0.15000000000000002	5.1	1.2705854113153194
0.15000000000000002	5.35	1.307728766302511
0.15000000000000002	5.6	1.3432113273667996
0.15000000000000002	5.85	1.3771062350170498
0.15000000000000002	6.1	1.4094838408431933
0.15000000000000002	6.35	1.4404100467481717
0.15000000000000002	6.6	1.469948546989251
0.15000000000000002	6.85	1.4981625270044738
0.15000000000000002	7.1	1.5251077954641672
0.15000000000000002	7.35	1.5508431850625282
0.15000000000000002	7.6	1.575420569209437
0.15000000000000002	7.85	1.598892819313747
0.15000000000000002	8.1	1.6213075168419335
0.15000000000000002	8.35	1.6427122207954117
0.15000000000000002	8.6	1.6631537217575285
0.15000000000000002	8.85	1.682672002416327
0.15000000000000002	9.1	1.701311164121607
0.15000000000000002	9.35	1.7191091673187862
0.15000000000000002	9.6	1.7361028520889759
0.15000000000000002	9.85	1.7523298537729108
0.2	0.1	0.01999855256010191
0.2	0.35	0.06863375250019293
0.2	0.6	0.11529240709397613
0.2	0.85	0.16000562644379904
0.2	1.1	0.2028273059130775
0.2	1.35	0.24381938204940495
0.2	1.6	0.2830470960864474
0.2	1.85	0.32057684638262385
0.2	2.1	0.35647429741548375
0.2	2.35	0.39080465264559744
0.2	2.6	0.4236308832864208
0.2	2.85	0.4550150148631602
0.2	3.1	0.4850170508679362
0.2	3.35	0.5136948428026361
0.2	3.6	0.5411041117465636
0.2	3.85	0.5672990627195087
0.2	4.1	0.592331490593613
0.2	4.35	0.6162513335691242
0.2	4.6	0.6391066933187193
0.2	4.85	0.6609438330596342
0.2	5.1	0.6818063701927135
0.2	5.35	0.7017377937830257
0.2	5.6	0.7207780219714951
0.2	5.85	0.7389663025445506
0.2	6.1	0.7563403867322487
0.2	6.35	0.7729356380267506
0.2	6.6	0.7887862352797588
0.2	6.85	0.8039260843064803
0.2	7.1	0.8183851324891236
0.2	7.35	0.8321949499254732
0.2	7.6	0.8453833723052712
0.2	7.85	0.8579787708525505
0.2	8.1	0.8700066781656369
0.2	8.35	0.8814926147879242
0.2	8.6	0.8924616889234787
0.2	8.85	0.902935355604888
0.2	9.1	0.912937279971827
0.2	9.35	0.9224878319051953
0.2	9.6	0.9316067800893775
0.2	9.85	0.9403143199514806
0.25	0.1	0.012202053189795186
0.25	0.35	0.04187666562896115
0.25	0.6	0.0703452952163578
0.25	0.85	0.09762692368191
0.25	1.1	0.12375443511005876
0.25	1.35	0.14876561988817616
0.25	1.6	0.17270028474732277
0.25	1.85	0.19559894243454404
0.25	2.1	0.2175016579218089
0.25	2.35	0.23844821489304383
0.25	2.6	0.25847703503370356
0.25	2.85	0.27762596302056747
0.25	3.1	0.2959316097933638
0.25	3.35	0.31342927326182957
0.25	3.6	0.3301529514651435
0.25	3.85	0.3461357174235977
0.25	4.1	0.3614091736135679
0.25	4.35	0.37600378966898346
0.25	4.6	0.3899489146723223
0.25	4.85	0.40327277597832656
0.25	5.1	0.41600198660528875
0.25	5.35	0.4281630812678361
0.25	5.6	0.4397804158925954
0.25	5.85	0.45087793739153187
0.25	6.1	0.4614786795575035
0.25	6.35	0.4716042193126916
0.25	6.6	0.4812754107746721
0.25	6.85	0.4905129414686727
0.25	7.1	0.4993350836946261
0.25	7.35	0.5077610998472092
0.25	7.6	0.5158079737839177
0.25	7.85	0.5234930161167908
0.25	8.1	0.5308318054794275
0.25	8.35	0.5378399131501485
0.25	8.6	0.544532658819746
0.25	8.85	0.5509231332080631
0.25	9.1	0.5570257755247466
0.25	9.35	0.562853014387791
0.25	9.6	0.5684169115970503
0.25	9.85	0.5737297893280926
0.3	0.1	0.008075092577952019
0.3	0.35	0.0277132009302017
0.3	0.6	0.046553212189774866
0.3	0.85	0.06460768811361921
0.3	1.1	0.08189839077915495
0.3	1.35	0.09845032916412051
0.3	1.6	0.11428984662512479
0.3	1.85	0.12944375374706613
0.3	2.1	0.1439385647855989
0.3	2.35	0.15780060784516595
0.3	2.6	0.17105530968487265
0.3	2.85	0.18372771521018066
0.3	3.1	0.19584205286224426
0.3	3.35	0.20742168214331297
0.3	3.6	0.21848910232539998
0.3	3.85	0.22906620052016896
0.3	4.1	0.23917389066058325
0.3	4.35	0.24883233698547785
0.3	4.6	0.2580609621735118
0.3	4.85	0.2668784465647255
0.3	5.1	0.2753024021612258
0.3	5.35	0.2833503891452062
0.3	5.6	0.29103852581735534
0.3	5.85	0.298382659800042
0.3	6.1	0.30539803443033875
0.3	6.35	0.3120989289153143
0.3	6.6	0.3184991441233504
0.3	6.85	0.3246123706751009
0.3	7.1	0.33045070083989747
0.3	7.35	0.3360268821134172
0.3	7.6	0.3413521540976742
0.3	7.85	0.3464379726347816
0.3	8.1	0.35129464737563115
0.3	8.35	0.35593248310352776
0.3	8.6	0.3603616181058147
0.3	8.85	0.364590715578185
0.3	9.1	0.3686293311218839
0.3	9.35	0.37248568976587637
0.3	9.6	0.3761677737856833
0.3	9.85	0.3796837377686452
0.35000000000000003	0.1	0.005652084871783267
0.35000000000000003	0.35	0.019397593552544622
0.35000000000000003	0.6	0.03258448170231075
0.35000000000000003	0.85	0.0452215418043531
0.35000000000000003	1.1	0.057324006019464656
0.35000000000000003	1.35	0.06890937914568573
0.35000000000000003	1.6	0.0799960999669589
0.35000000000000003	1.85	0.09060293429926028
0.35000000000000003	2.1	0.10074844054570704
0.35000000000000003	2.35	0.11045104681463207
0.35000000000000003	2.6	0.11972855032620225
0.35000000000000003	2.85	0.12859848102572885
0.35000000000000003	3.1	0.13707779738203354
0.35000000000000003	3.35	0.14518284965834885
0.35000000000000003	3.6	0.15292938600786865
0.35000000000000003	3.85	0.16033272610792504
0.35000000000000003	4.1	0.16740750846859953
0.35000000000000003	4.35	0.17416784685864092
0.35000000000000003	4.6	0.18062733599874858
0.35000000000000003	4.85	0.18679905101670854
0.35000000000000003	5.1	0.19269531926724906
0.35000000000000003	5.35	0.19832843183423843
0.35000000000000003	5.6	0.20370967057018824
0.35000000000000003	5.85	0.20885012786887353
0.35000000000000003	6.1	0.2137604731602768
0.35000000000000003	6.35	0.21845070104067985
0.35000000000000003	6.6	0.2229304712977129
0.35000000000000003	6.85	0.22720936655214924
0.35000000000000003	7.1	0.23129585067383243
0.35000000000000003	7.35	0.23519884615210532
0.35000000000000003	7.6	0.23892622004036657
0.35000000000000003	7.85	0.24248599074723196
0.35000000000000003	8.1	0.2458853744155848
0.35000000000000003	8.35	0.24913158378128705
0.35000000000000003	8.6	0.25223171504292274
0.35000000000000003	8.85	0.2551918319225912
0.35000000000000003	9.1	0.2580186227732391
0.35000000000000003	9.35	0.2607178446262978
0.35000000000000003	9.6	0.26329508460021567
0.35000000000000003	9.85	0.2657560504214737
0.4	0.1	0.004121829052488281
0.4	0.35	0.014145853515467814
0.4	0.6	0.023762499394047905
0.4	0.85	0.03297817867846118
0.4	1.1	0.041803999546364705
0.4	1.35	0.05025272751468848
0.4	1.6	0.058337809217209456
0.4	1.85	0.06607292977848583
0.4	2.1	0.07347162306555458
0.4	2.35	0.08054732792691703
0.4	2.6	0.08731302313072718
0.4	2.85	0.09378149253276775
0.4	3.1	0.09996510323492423
0.4	3.35	0.10587577880018913
0.4	3.6	0.1115250036978919
0.4	3.85	0.11692394992784053
0.4	4.1	0.12208329274306248
0.4	4.35	0.1270133247246829
0.4	4.6	0.13172395993379787
0.4	4.85	0.13622473351412798
0.4	5.1	0.14052463528978448
0.4	5.35	0.1446326286340578
0.4	5.6	0.14855694093002925
0.4	5.85	0.1523056613964492
0.4	6.1	0.15588657080226803
0.4	6.35	0.15930695778844864
0.4	6.6	0.16257386683401043
0.4	6.85	0.16569428614341217
0.4	7.1	0.16867438806286042
0.4	7.35	0.17152067939057716
0.4	7.6	0.17423889723950237
0.4	7.85	0.17683488909960426
0.4	8.1	0.17931391740201372
0.4	8.35	0.18168124209326333
0.4	8.6	0.18394203813412421
0.4	8.85	0.18610072754345874
0.4	9.1	0.18816218785727606
0.4	9.35	0.19013061743776438
0.4	9.6	0.19201009073668127
0.4	9.85	0.1938047701601772
0.45	0.1	0.0031015710352079143
0.45	0.35	0.010644393295588712
0.45	0.6	0.0178806735811211
0.45	0.85	0.024815236750606904
0.45	1.1	0.03145644142388125
0.45	1.35	0.037813893326231474
0.45	1.6	0.043897710705967374
0.45	1.85	0.04971819126961739
0.45	2.1	0.055285518906290375
0.45	2.35	0.0606098060060752
0.45	2.6	0.06570081876035593
0.45	2.85	0.07056817669393795
0.45	3.1	0.07522118573496846
0.45	3.35	0.07966881805991163
0.45	3.6	0.08391971543847052
0.45	3.85	0.08798228451501794
0.45	4.1	0.09186455814466793
0.45	4.35	0.09557428123170662
0.45	4.6	0.09911891385377074
0.45	4.85	0.10250563096285457
0.45	5.1	0.10574119717188118
0.45	5.35	0.10883235719020687
0.45	5.6	0.11178530191336263
0.45	5.85	0.11460611827175093
0.45	6.1	0.11730066109518185
0.45	6.35	0.11987441489973026
0.45	6.6	0.12233268047584782
0.45	6.85	0.12468071626881727
0.45	7.1	0.12692316681143462
0.45	7.35	0.12906492830309094
0.45	7.6	0.13111031777467083
0.45	7.85	0.13306373531295201
0.45	8.1	0.13492914076288745
0.45	8.35	0.13671049209983333
0.45	8.6	0.13841168334953197
0.45	8.85	0.14003604196817973
0.45	9.1	0.14158723817698576
0.45	9.35	0.14306843113621426
0.45	9.6	0.14448268676669662
0.45	9.85	0.14583313717269739
0.5	0.1	0.0023922667382330273
0.5	0.35	0.008210106343090901
0.5	0.6	0.013791507652008551
0.5	0.85	0.019140192117468365
0.5	1.1	0.024262606810319963
0.5	1.35	0.029166160703899966
0.5	1.6	0.03385865808468318
0.5	1.85	0.03834804165671487
0.5	2.1	0.04264216633574724
0.5	2.35	0.04674883188976205
0.5	2.6	0.05067557106088972
0.5	2.85	0.05442980346614635
0.5	3.1	0.05801870684291801
0.5	3.35	0.06144920150322758
0.5	3.6	0.06472795291370001
0.5	3.85	0.06786144518689792
0.5	4.1	0.0708558741287159
0.5	4.35	0.07371721344625402
0.5	4.6	0.07645121715752198
0.5	4.85	0.07906341936082341
0.5	5.1	0.08155903765662885
0.5	5.35	0.08394327429362744
0.5	5.6	0.08622090435944106
0.5	5.85	0.08839662275255006
0.5	6.1	0.09047494535037705
0.5	6.35	0.09246010240437602
0.5	6.6	0.09435618245694688
0.5	6.85	0.0961672413893195
0.5	7.1	0.09789686156707449
0.5	7.35	0.09954881946826578
0.5	7.6	0.10112644485361008
0.5	7.85	0.10263313154550391
0.5	8.1	0.10407193380427596
0.5	8.35	0.10544590444821993
0.5	8.6	0.10675804697077684
0.5	8.85	0.10801092786573036
0.5	9.1	0.10920737800428122
0.5	9.35	0.11034983407220414
0.5	9.6	0.11144066083894782
0.5	9.85	0.11248227412177639
0.55	0.1	0.0018824499337108825
0.55	0.35	0.006460447697703726
0.55	0.6	0.010852394614018882
0.55	0.85	0.015061219055093599
0.55	1.1	0.01909199415424513
0.55	1.35	0.022950549955901
0.55	1.6	0.026643027572305245
0.55	1.85	0.030175677035055325
0.55	2.1	0.03355467929604958
0.55	2.35	0.036786171911976646
0.55	2.6	0.039876082319646726
0.55	2.85	0.04283024893888858
0.55	3.1	0.04565431985695377
0.55	3.35	0.04835374059574024
0.55	3.6	0.050933756141940206
0.55	3.85	0.05339946877661146
0.55	4.1	0.05575575391527902
0.55	4.35	0.05800731220622546
0.55	4.6	0.060158671426662175
0.55	4.85	0.06221418630126024
0.55	5.1	0.06417796250582201
0.55	5.35	0.06605409363599193
0.55	5.6	0.06784633715879225
0.55	5.85	0.06955838744123974
0.55	6.1	0.07119379798053393
0.55	6.35	0.07275589751775621
0.55	6.6	0.07424790328460013
0.55	6.85	0.07567300681202258
0.55	7.1	0.07703402702641757
0.55	7.35	0.07833393559927496
0.55	7.6	0.07957535268483605
0.55	7.85	0.08076094884681484
0.55	8.1	0.08189312745104903
0.55	8.35	0.08297429072865384
0.55	8.6	0.08400680209752859
0.55	8.85	0.08499268110506555
0.55	9.1	0.08593415533450997
0.55	9.35	0.08683314218867556
0.55	9.6	0.08769150248016354
0.55	9.85	0.08851113719057267
0.6000000000000001	0.1	0.0015059462595188448
0.6000000000000001	0.35	0.005168311183711039
0.6000000000000001	0.6	0.008681836782552254
0.6000000000000001	0.85	0.01204886573269985
0.6000000000000001	1.1	0.015273456503920453
0.6000000000000001	1.35	0.01836027308936535
0.6000000000000001	1.6	0.021314228334177225
0.6000000000000001	1.85	0.024140322218189555
0.6000000000000001	2.1	0.02684349945797879
0.6000000000000001	2.35	0.029428670054269163
0.6000000000000001	2.6	0.031900575913409945
0.6000000000000001	2.85	0.0342638877288125
0.6000000000000001	3.1	0.036523123929210394
0.6000000000000001	3.35	0.03868264089252711
0.6000000000000001	3.6	0.0407466345699797
0.6000000000000001	3.85	0.04271918674931529
0.6000000000000001	4.1	0.044604197727504326
0.6000000000000001	4.35	0.046405427988994094
0.6000000000000001	4.6	0.04812649972263184
0.6000000000000001	4.85	0.049770896676490865
0.6000000000000001	5.1	0.051341903361360346
0.6000000000000001	5.35	0.052842794623990975
0.6000000000000001	5.6	0.05427657641067967
0.6000000000000001	5.85	0.05564620418817782
0.6000000000000001	6.1	0.056954520728407274
0.6000000000000001	6.35	0.058204189000029584
0.6000000000000001	6.6	0.059397782765006825
0.6000000000000001	6.85	0.06053785522489865
0.6000000000000001	7.1	0.06162666150032358
0.6000000000000001	7.35	0.06266657890686628
0.6000000000000001	7.6	0.06365970354886838
0.6000000000000001	7.85	0.06460817185788321
0.6000000000000001	8.1	0.06551390650910588
0.6000000000000001	8.35	0.06637882926996172
0.6000000000000001	8.6	0.06720483085758557
0.6000000000000001	8.85	0.06799352689520696
0.6000000000000001	9.1	0.06874669943322516
0.6000000000000001	9.35	0.06946588237994954
0.6000000000000001	9.6	0.07015256437193093
0.6000000000000001	9.85	0.07080826618062616
0.6500000000000001	0.1	0.0012215694375358882
0.6500000000000001	0.35	0.00419234813047944
0.6500000000000001	0.6	0.007042393716379512
0.6500000000000001	0.85	0.009773606490275566
0.6500000000000001	1.1	0.012389278536861021
0.6500000000000001	1.35	0.01489319311961854
0.6500000000000001	1.6	0.017289335361815112
0.6500000000000001	1.85	0.019581761067244713
0.6500000000000001	2.1	0.021774481212135006
0.6500000000000001	2.35	0.023871478612463037
0.6500000000000001	2.6	0.025876599732095187
0.6500000000000001	2.85	0.027793633269524082
0.6500000000000001	3.1	0.029626244411612605
0.6500000000000001	3.35	0.03137796689543541
0.6500000000000001	3.6	0.03305220432569335
0.6500000000000001	3.85	0.03465226770178689
0.6500000000000001	4.1	0.0361813208043266
0.6500000000000001	4.35	0.037642414003033225
0.6500000000000001	4.6	0.03903848548721123
0.6500000000000001	4.85	0.04037236114798885
0.6500000000000001	5.1	0.041646705262375974
0.6500000000000001	5.35	0.04286417426826202
0.6500000000000001	5.6	0.04402720648116058
0.6500000000000001	5.85	0.04513819926939361
0.6500000000000001	6.1	0.04619945858729094
0.6500000000000001	6.35	0.04721314453924506
0.6500000000000001	6.6	0.048181344868382596
0.6500000000000001	6.85	0.04910613063997127
0.6500000000000001	7.1	0.04998933112674119
0.6500000000000001	7.35	0.05083287472158368
0.6500000000000001	7.6	0.05163846170894481
0.6500000000000001	7.85	0.05240782508525417
0.6500000000000001	8.1	0.05314252445547229
0.6500000000000001	8.35	0.05384411868820954
0.6500000000000001	8.6	0.05451414146519748
0.6500000000000001	8.85	0.055153903321886695
0.6500000000000001	9.1	0.05576484979346154
0.6500000000000001	9.35	0.0563482251311686
0.6500000000000001	9.6	0.056905236863432365
0.6500000000000001	9.85	0.05743711858535717
0.7000000000000001	0.1	0.0010026651368139144
0.7000000000000001	0.35	0.003441082580043864
0.7000000000000001	0.6	0.005780402195862621
0.7000000000000001	0.85	0.00802218374790472
0.7000000000000001	1.1	0.01016912938182648
0.7000000000000001	1.35	0.012224344403213397
0.7000000000000001	1.6	0.014191099804317677
0.7000000000000001	1.85	0.016072724592022615
0.7000000000000001	2.1	0.017872510978710485
0.7000000000000001	2.35	0.019593728062808135
0.7000000000000001	2.6	0.021239533024824776
0.7000000000000001	2.85	0.022813035631406266
0.7000000000000001	3.1	0.02431724427075748
0.7000000000000001	3.35	0.025755059436995707
0.7000000000000001	3.6	0.027129274811485412
0.7000000000000001	3.85	0.028442608065089043
0.7000000000000001	4.1	0.029697656031372723
0.7000000000000001	4.35	0.03089692245615672
0.7000000000000001	4.6	0.03204281900748904
0.7000000000000001	4.85	0.033137665178988036
0.7000000000000001	5.1	0.03418364781127899
0.7000000000000001	5.35	0.03518294731063109
0.7000000000000001	5.6	0.036137565048299125
0.7000000000000001	5.85	0.037049468786051414
0.7000000000000001	6.1	0.037920551252981015
0.7000000000000001	6.35	0.03875258546443988
0.7000000000000001	6.6	0.03954728504159711
0.7000000000000001	6.85	0.04030634991642235
0.7000000000000001	7.1	0.04103128155738382
0.7000000000000001	7.35	0.041723662790854564
0.7000000000000001	7.6	0.04238488921161971
0.7000000000000001	7.85	0.043016383264485765
0.7000000000000001	8.1	0.0436194250744076
0.7000000000000001	8.35	0.04419529416194335
0.7000000000000001	8.6	0.044745249374241555
0.7000000000000001	8.85	0.04527036639981119
0.7000000000000001	9.1	0.04577183173504685
0.7000000000000001	9.35	0.04625066666233171
0.7000000000000001	9.6	0.046707862321928265
0.7000000000000001	9.85	0.04714443124964989
0.7500000000000001	0.1	0.0008314083386004503
0.7500000000000001	0.35	0.0028533402088280497
0.7500000000000001	0.6	0.004793100317994264
0.7500000000000001	0.85	0.006651982019626991
0.7500000000000001	1.1	0.008432225928611791
0.7500000000000001	1.35	0.010136406959407028
0.7500000000000001	1.6	0.0117672374135919
0.7500000000000001	1.85	0.01332747769838553
0.7500000000000001	2.1	0.014819857711065258
0.7500000000000001	2.35	0.016247088182853295
0.7500000000000001	2.6	0.01761178704281234
0.7500000000000001	2.85	0.018916532904504936
0.7500000000000001	3.1	0.020163820318651403
0.7500000000000001	3.35	0.02135605437036603
0.7500000000000001	3.6	0.022495551575798158
0.7500000000000001	3.85	0.02358456542330961
0.7500000000000001	4.1	0.024625249203168057
0.7500000000000001	4.35	0.025619679017430178
0.7500000000000001	4.6	0.02656985461741018
0.7500000000000001	4.85	0.027477699323531623
0.7500000000000001	5.1	0.028345026460566948
0.7500000000000001	5.35	0.02917364401793075
0.7500000000000001	5.6	0.029965211529488105
0.7500000000000001	5.85	0.030721360660171285
0.7500000000000001	6.1	0.03144366085793744
0.7500000000000001	6.35	0.03213358230429978
0.7500000000000001	6.6	0.03279254593120945
0.7500000000000001	6.85	0.03342196131955513
0.7500000000000001	7.1	0.03402307348460545
0.7500000000000001	7.35	0.0345971949034744
0.7500000000000001	7.6	0.03514548280114078
0.7500000000000001	7.85	0.03566911666657842
0.7500000000000001	8.1	0.03616915797736628
0.7500000000000001	8.35	0.03664666770991851
0.7500000000000001	8.6	0.03710268969829085
0.7500000000000001	8.85	0.0375381159016861
0.7500000000000001	9.1	0.03795393016102976
0.7500000000000001	9.35	0.03835097932205157
0.7500000000000001	9.6	0.03873008523668262
0.7500000000000001	9.85	0.03909208749801085
0.8	0.1	0.0006955406099909845
0.8	0.35	0.002387050859630373
0.8	0.6	0.0040098177563838875
0.8	0.85	0.005564923295535869
0.8	1.1	0.00705424193344176
0.8	1.35	0.008479927795204588
0.8	1.6	0.009844249941413821
0.8	1.85	0.01114951767693432
0.8	2.1	0.012398014782586331
0.8	2.35	0.013592009005228153
0.8	2.6	0.014733690455173382
0.8	2.85	0.015825216352126168
0.8	3.1	0.016868673590394765
0.8	3.35	0.017866074219040764
0.8	3.6	0.018819356191992168
0.8	3.85	0.019730404735313015
0.8	4.1	0.020601021251222557
0.8	4.35	0.02143294256773162
0.8	4.6	0.02222784163925301
0.8	4.85	0.02298732747955109
0.8	5.1	0.023712917082093186
0.8	5.35	0.024406122976886394
0.8	5.6	0.025068333498811688
0.8	5.85	0.02570091366812399
0.8	6.1	0.026305176455524673
0.8	6.35	0.02688235178727142
0.8	6.6	0.027433628388362722
0.8	6.85	0.027960185487711297
0.8	7.1	0.028463064641721103
0.8	7.35	0.02894336384410967
0.8	7.6	0.029402051207572374
0.8	7.85	0.02984011347044494
0.8	8.1	0.030258438644945294
0.8	8.35	0.03065791432402628
0.8	8.6	0.031039413759665485
0.8	8.85	0.0314036831481893
0.8	9.1	0.031751545552448676
0.8	9.35	0.032083709427685236
0.8	9.6	0.032400862319797843
0.8	9.85	0.03270370661660415
0.8500000000000001	0.1	0.0005864259495402865
0.8500000000000001	0.35	0.002012576328185701
0.8500000000000001	0.6	0.0033807676381417922
0.8500000000000001	0.85	0.004691912133995716
0.8500000000000001	1.1	0.005947590212107257
0.8500000000000001	1.35	0.007149618063854496
0.8500000000000001	1.6	0.008299908785312102
0.8500000000000001	1.85	0.009400409403409481
0.8500000000000001	2.1	0.010453045425179325
0.8500000000000001	2.35	0.011459728839059964
0.8500000000000001	2.6	0.01242230617637078
0.8500000000000001	2.85	0.013342596237617738
0.8500000000000001	3.1	0.014222358530382038
0.8500000000000001	3.35	0.015063289458532142
0.8500000000000001	3.6	0.01586702295466102
0.8500000000000001	3.85	0.016635148495312262
0.8500000000000001	4.1	0.017369184883258507
0.8500000000000001	4.35	0.018070596477303254
0.8500000000000001	4.6	0.0187407937829813
0.8500000000000001	4.85	0.01938113339602701
0.8500000000000001	5.1	0.019992894327790323
0.8500000000000001	5.35	0.020577351826377356
0.8500000000000001	5.6	0.02113567642818694
0.8500000000000001	5.85	0.0216690190125317
0.8500000000000001	6.1	0.02217848657457369
0.8500000000000001	6.35	0.022665116092834604
0.8500000000000001	6.6	0.023129909808126795
0.8500000000000001	6.85	0.023573861954898887
0.8500000000000001	7.1	0.023997850692807434
0.8500000000000001	7.35	0.02440280176507884
0.8500000000000001	7.6	0.024789531409325254
0.8500000000000001	7.85	0.025158871566855583
0.8500000000000001	8.1	0.025511570940765834
0.8500000000000001	8.35	0.02584837788066019
0.8500000000000001	8.6	0.02617002864494368
0.8500000000000001	8.85	0.02647715236854094
0.8500000000000001	9.1	0.02677044299427423
0.8500000000000001	9.35	0.027050497836709823
0.8500000000000001	9.6	0.02731789658127629
0.8500000000000001	9.85	0.027573231426958125
0.9000000000000001	0.1	0.0004978511607403034
0.9000000000000001	0.35	0.0017085933217163612
0.9000000000000001	0.6	0.002870130651894895
0.9000000000000001	0.85	0.003983237617353784
0.9000000000000001	1.1	0.0050492559086556055
0.9000000000000001	1.35	0.0060697273964942
0.9000000000000001	1.6	0.007046276219607165
0.9000000000000001	1.85	0.007980555322611904
0.9000000000000001	2.1	0.008874199380631494
0.9000000000000001	2.35	0.009728831592066499
0.9000000000000001	2.6	0.010546019584954897
0.9000000000000001	2.85	0.01132730744503123
0.9000000000000001	3.1	0.012074188920811095
0.9000000000000001	3.35	0.012788104188391165
0.9000000000000001	3.6	0.013470440388362025
0.9000000000000001	3.85	0.014122546919983414
0.9000000000000001	4.1	0.014745713183432594
0.9000000000000001	4.35	0.01534118235822888
0.9000000000000001	4.6	0.015910151904713656
0.9000000000000001	4.85	0.016453773516057278
0.9000000000000001	5.1	0.016973133019525178
0.9000000000000001	5.35	0.017469313047545815
0.9000000000000001	5.6	0.01794330733667758
0.9000000000000001	5.85	0.018396092935432925
0.9000000000000001	6.1	0.018828609636511676
0.9000000000000001	6.35	0.019241737791407636
0.9000000000000001	6.6	0.01963632826074893
0.9000000000000001	6.85	0.020013225108094963
0.9000000000000001	7.1	0.020373173854350238
0.9000000000000001	7.35	0.020716960416884506
0.9000000000000001	7.6	0.02104527774737047
0.9000000000000001	7.85	0.021358832129264083
0.9000000000000001	8.1	0.021658259180251934
0.9000000000000001	8.35	0.021944194217920786
0.9000000000000001	8.6	0.022217262294933874
0.9000000000000001	8.85	0.022477997520589633
0.9000000000000001	9.1	0.022726989023387274
0.9000000000000001	9.35	0.022964743898468774
0.9000000000000001	9.6	0.023191754274573848
0.9000000000000001	9.85	0.023408522903929013
0.9500000000000001	0.1	0.00042526282434434917
0.9500000000000001	0.35	0.0014594747967817104
0.9500000000000001	0.6	0.002451656164559588
0.9500000000000001	0.85	0.0034024684740549104
0.9500000000000001	1.1	0.004313057792934146
0.9500000000000001	1.35	0.005184741182073604
0.9500000000000001	1.6	0.006018905975442037
0.9500000000000001	1.85	0.006816964112896002
0.9500000000000001	2.1	0.0075803119285500755
0.9500000000000001	2.35	0.008310335953140211
0.9500000000000001	2.6	0.009008375249381381
0.9500000000000001	2.85	0.009675748770230374
0.9500000000000001	3.1	0.010313732470757092
0.9500000000000001	3.35	0.010923556544647365
0.9500000000000001	3.6	0.01150640588283212
0.9500000000000001	3.85	0.012063433137721595
0.9500000000000001	4.1	0.012595739710707071
0.9500000000000001	4.35	0.013104387521645814
0.9500000000000001	4.6	0.013590399437223639
0.9500000000000001	4.85	0.01405475922995938
0.9500000000000001	5.1	0.014498394409932473
0.9500000000000001	5.35	0.014922229758203124
0.9500000000000001	5.6	0.015327114121271655
0.9500000000000001	5.85	0.015713882090764426
0.9500000000000001	6.1	0.01608333643451516
0.9500000000000001	6.35	0.01643622914587487
0.9500000000000001	6.6	0.016773287027194092
0.9500000000000001	6.85	0.017095231074789597
0.9500000000000001	7.1	0.01740269811016641
0.9500000000000001	7.35	0.017696359461357315
0.9500000000000001	7.6	0.017976807045402395
0.9500000000000001	7.85	0.01824464416730715
0.9500000000000001	8.1	0.018500413769609265
0.9500000000000001	8.35	0.01874465853850214
0.9500000000000001	8.6	0.018977912391915253
0.9500000000000001	8.85	0.01920063156425493
0.9500000000000001	9.1	0.019413319287147884
0.9500000000000001	9.35	0.019616408719596832
0.9500000000000001	9.6	0.019810320236352888
0.9500000000000001	9.85	0.019995483286714674
1.	0.1	0.00036526887717304863
1.	0.35	0.0012535794096385664
1.	0.6	0.002105788804426359
1.	0.85	0.0029224652802672087
1.	1.1	0.003704593223347097
1.	1.35	0.004453303890197086
1.	1.6	0.00516978889666512
1.	1.85	0.005855260993211661
1.	2.1	0.006510919526135027
1.	2.35	0.007137955421366417
1.	2.6	0.007737518833366469
1.	2.85	0.008310742643821499
1.	3.1	0.008858722802457244
1.	3.35	0.009382515953402002
1.	3.6	0.009883139829114708
1.	3.85	0.010361584471582473
1.	4.1	0.010818795902010256
1.	4.35	0.011255686229925873
1.	4.6	0.011673134021111323
1.	4.85	0.0120719842623907
1.	5.1	0.012453033615371579
1.	5.35	0.012817076397638648
1.	5.6	0.01316484170468372
1.	5.85	0.013497046388130797
1.	6.1	0.013814379965352355
1.	6.35	0.014117488342247629
1.	6.6	0.014406995787535409
1.	6.85	0.01468352158298687
1.	7.1	0.01494761271052186
1.	7.35	0.015199845790580058
1.	7.6	0.015440729235513144
1.	7.85	0.01567078123908116
1.	8.1	0.015890468148210657
1.	8.35	0.016100256089647668
1.	8.6	0.01630060365885702
1.	8.85	0.016491902726982366
1.	9.1	0.0166745855322555
1.	9.35	0.016849024125778714
1.	9.6	0.01701557957794082
1.	9.85	0.017174620753486466

==> fig3b.tsv <==
0.01	87.27621126896882	316.19281369929934	443.7697864554811
0.015	38.75277501485077	140.3973521815591	197.04465217788572
0.02	21.75220305613977	78.80601355715329	110.60253836421445
0.025	13.882920938965917	50.29640689292054	70.58992102070913
0.03	9.610338799076438	34.81727748376659	48.86529713678489
0.035	7.036280020612252	25.491725011264215	35.77708560887396
0.04	5.36744580064123	19.445708806640905	27.291632417696608
0.045000000000000005	4.224766158057843	15.305896982868324	21.481495914251134
0.05	3.408582398389904	12.348946449466379	17.33147969024196
0.055	2.8056331294461194	10.164522732014563	14.265688171198248
0.060000000000000005	2.3477949955072863	8.505821859415757	11.937737312938994
0.065	1.9921044641361512	7.217191334726311	10.129172197018027
0.06999999999999999	1.7103819959937618	6.19653956044466	8.696709470812241
0.075	1.4835248637115563	5.374659303257458	7.543218276762538
0.08	1.298213727365122	4.703295952818037	6.600974311212228
0.08499999999999999	1.144933167491245	4.14797611471735	5.821594909494408
0.09	1.0167395854349883	3.6835438390810724	5.169774239154483
0.095	0.9084706046643183	3.291296362151406	4.61926337510835
0.09999999999999999	0.8162240395736795	2.957096463393023	4.150221033600575
0.105	0.7370063063107869	2.67009869377077	3.7474258610967897
0.11	0.668490120464154	2.421871539179634	3.399044409612827
0.11499999999999999	0.6088443245102415	2.2057809026385926	3.0957658672862993
0.12	0.556612316842228	2.0165496650586836	2.8301839114250145
0.125	0.5106238474448004	1.8499381299671402	2.596348219577481
0.13	0.4699301136520418	1.7025088820566332	2.389434453584187
0.135	0.4337553808512098	1.5714515139283918	2.2054982673462646
0.14	0.4014604908581986	1.4544504206576274	2.0412897593527766
0.14500000000000002	0.37251503457500845	1.3495839841691535	1.894111980128819
0.15000000000000002	0.3464759162511747	1.2552469137423878	1.7617119388112
0.155	0.32297068578741267	1.1700898606470969	1.642195853593609
0.16	0.30168446502731844	1.092972053431379	1.533962676376052
0.165	0.2823496093736341	1.0229238430116177	1.4356515256073688
0.17	0.26473747007235726	0.9591168582678294	1.3460998003077316
0.17500000000000002	0.24865178343079522	0.9008400558547859	1.2643095664957165
0.18000000000000002	0.23392333007708518	0.8474803712438629	1.1894204013433411
0.18500000000000003	0.22040559305434895	0.798506988440915	1.1206873160647655
0.19	0.20797120697155108	0.7534584756219223	1.0574627010587043
0.195	0.19650903780209056	0.7119322055410658	0.9991814776796065
0.2	0.1859217685915829	0.6735756087962135	0.9453488223846332

==> fig4.tsv <==
1.e-7	2.9957920121247152
0.0100001	4.353116374535868
0.0200001	4.4750177953706025
0.0300001	4.547272213325798
0.040000100000000004	4.598463425477333
0.050000100000000006	4.637871065240389
0.0600001	4.669722563066509
0.07000010000000001	4.696310302949722
0.0800001	4.719020162349874
0.0900001	4.738755219339848
0.10000010000000001	4.756137245214445
0.1100001	4.771612787950832
0.1200001	4.785513457530752
0.1300001	4.798092289734951
0.14000010000000002	4.809546759585577
0.1500001	4.820033931263513
0.1600001	4.829680767751277
0.17000010000000002	4.83859134594056
0.1800001	4.846852031420507
0.1900001	4.854535266118846
0.20000010000000001	4.861702397450101
0.2100001	4.868405821101897
0.2200001	4.874690631995264
0.2300001	4.880595910166783
0.2400001	4.886155738006797
0.2500001	4.891400008829374
0.2600001	4.896355080653587
0.2700001	4.901044306342048
0.28000010000000003	4.9054884682139175
0.2900001	4.9097061378845375
0.3000001	4.913713973947582
0.3100001	4.917526973286199
0.3200001	4.921158680761211
0.3300001	4.924621367869375
0.3400001	4.92792618530071
0.35000010000000004	4.931083292112189
0.3600001	4.934101968223107
0.3700001	4.936990710276555
0.3800001	4.939757316776385
0.3900001	4.942408959268011
0.4000001	4.944952247320431
0.41000010000000003	4.947393283782188
0.4200001	4.949737714298696
0.4300001	4.95199077010629
0.4400001	4.954157307527408
0.4500001	4.956241840731606
0.4600001	4.958248573225524
0.47000010000000003	4.960181424245412
0.4800001	4.9620440529631775
0.4900001	4.963839880568904
0.5000001	4.965572110006129
0.5100001	4.9672437425093605
0.5200001	4.968857595155004
0.5300001	4.970416313169045
0.5400001	4.971922385017214
0.5500001	4.973378152221547
0.5600001	4.974785822085379
0.5700001	4.976147475908075
0.5800000999999999	4.977465078758553
0.5900000999999999	4.978740487238725
0.6000000999999999	4.979975456868349
0.6100000999999999	4.981171649888558
0.6200000999999999	4.982330640028864
0.6300001	4.98345391968895
0.6400001	4.984542904459932
0.6500001	4.985598937805872
0.6600001	4.986623296527948
0.6700001	4.987617194588173
0.6800001	4.988581785902373
0.6900001	4.989518169669922
0.7000001	4.990427392402782
0.7100000999999999	4.991310451615394
0.7200000999999999	4.992168298709873
0.7300000999999999	4.993001841073901
0.7400000999999999	4.993811945176583
0.7500001	4.9945994381981835
0.7600001	4.995365111426745
0.7700001	4.996109720570397
0.7800001	4.996833989041816
0.7900001	4.997538609081246
0.8000001	4.998224243624728
0.8100001	4.998891527380023
0.8200001	4.999541068952463
0.8300001	5.000173451747643
0.8400000999999999	5.000789234840826
0.8500000999999999	5.001388955760611
0.8600000999999999	5.001973129552086
0.8700000999999999	5.002542251356916
0.8800001	5.003096796595038
0.8900001	5.003637222066081
0.9000001	5.004163967371878
0.9100001	5.004677454834769
0.9200001	5.005178090787852
0.9300001	5.005666266572313
0.9400001	5.0061423586568115
0.9500001	5.00660672954891
0.9600000999999999	5.0070597290952055
0.9700000999999999	5.007501693447721
0.9800000999999999	5.007932947104962
0.9900000999999999	5.008353803106542

==> fig4b.tsv <==
0.0001	0.27010871641297496
0.0101	0.1339739347722151
0.0201	0.10989866759886802
0.0301	0.09558805355208344
0.040100000000000004	0.08543780936042733
0.050100000000000006	0.07761924840984391
0.0601	0.07129739887371711
0.07010000000000001	0.06601888224642327
0.0801	0.06150936270017471
0.0901	0.05758996198471156
0.10010000000000001	0.05413746324600732
0.1101	0.051063340791636325
0.1201	0.0483018351272787
0.1301	0.045802755971680154
0.1401	0.04352692559000959
0.15009999999999998	0.041443178122510194
0.1601	0.0395263167817117
0.1701	0.03775568403103302
0.18009999999999998	0.03611413578727718
0.1901	0.034587290400413084
0.2001	0.03316296766002458
0.21009999999999998	0.03183076394174611
0.2201	0.03058172461315778
0.2301	0.02940808874387768
0.24009999999999998	0.02830308768790668
0.2501	0.027260784288795414
0.2601	0.026275943266921287
0.2701	0.025343926112231796
0.2801	0.02446060462637778
0.29009999999999997	0.0236222897414351
0.3001	0.022825671998344843
0.3101	0.022067772329241286
0.3201	0.021345899644159227
0.3301	0.02065761602346816
0.3401	0.02000070607184501
0.3501	0.019373151355729923
0.3601	0.018773108092270285
0.3701	0.018198887960345744
0.3801	0.017648941550822972
0.3901	0.017121843788101
0.4001	0.016616281388156073
0.4101	0.01613104159902401
0.4201	0.01566500258108916
0.4301	0.015217124771398471
0.4401	0.01478644317148603
0.4501	0.014372060697337208
0.4601	0.013973142066980637
0.4701	0.013588908373423081
0.48009999999999997	0.013218632400320174
0.4901	0.012861634235375674
0.5001	0.012517277436066232
0.5101	0.012184965431357608
0.5201	0.011864138449251715
0.5301	0.011554270688370893
0.5401	0.01125486768480366
0.5501	0.010965463927748775
0.5601	0.01068562083649871
0.5701	0.01041492473866068
0.5801	0.010152985053503372
0.5901	0.009899432800269059
0.6001	0.009653918948931972
0.6101	0.009416113299331008
0.6201	0.009185702867675394
0.6301	0.008962391150502902
0.6401	0.008745896780390394
0.6501	0.008535952684996961
0.6601	0.00833230509983729
0.6701	0.00813471276877753
0.6801	0.007942946244001159
0.6901	0.007756787102583318
0.7001000000000001	0.007576027287250153
0.7101	0.0074004685647853785
0.7201	0.00722992186158089
0.7301	0.007064206698185083
0.7401	0.006903150963732507
0.7501	0.0067465901119745375
0.7601	0.006594366988808442
0.7701	0.006446331271913297
0.7801	0.006302339186450734
0.7901	0.006162253145659213
0.8001	0.006025941427804216
0.8101	0.005893277745596781
0.8201	0.0057641411886923954
0.8301000000000001	0.005638415848221334
0.8401	0.0055159904226665946
0.8501	0.0053967581940161935
0.8601	0.005280616768040924
0.8701	0.0051674676828156185
0.8801	0.00505721642797996
0.8901	0.004949772247476725
0.9001	0.0048450477393827684
0.9101	0.0047429588662373234
0.9201	0.004643424945193764
0.9301	0.004546368160281866
0.9401	0.004451713638954469
0.9501000000000001	0.004359389373939759
0.9601	0.004269325794917012
0.9701	0.004181456110060822
0.9801	0.004095715698960278
0.9901	0.004012042472367194

==> fig6a.tsv <==
0.01	0.1	0.048479
0.01	1.1	0.109227
0.01	2.1	0.119764
0.01	3.1	0.128617
0.01	4.1	0.13536
0.01	5.1	0.129842
0.01	6.1	0.135645
0.01	7.1	0.132728
0.01	8.1	0.13131
0.01	9.1	0.133795
0.01	10.1	0.132594
0.01	11.1	0.139111
0.01	12.1	0.135374
0.01	13.1	0.130448
0.01	14.1	0.127583
0.01	15.1	0.136872
0.01	16.1	0.132871
0.01	17.1	0.138046
0.01	18.1	0.133553
0.01	19.1	0.134465
0.11	0.1	0.007893
0.11	1.1	0.031671
0.11	2.1	0.037765
0.11	3.1	0.045398
0.11	4.1	0.048439
0.11	5.1	0.04637
0.11	6.1	0.049992
0.11	7.1	0.050731
0.11	8.1	0.053647
0.11	9.1	0.050365
0.11	10.1	0.050859
0.11	11.1	0.050981
0.11	12.1	0.053383
0.11	13.1	0.050026
0.11	14.1	0.0484
0.11	15.1	0.051449
0.11	16.1	0.051424
0.11	17.1	0.051991
0.11	18.1	0.051994
0.11	19.1	0.050624
0.21000000000000002	0.1	0.002896
0.21000000000000002	1.1	0.017598
0.21000000000000002	2.1	0.023039
0.21000000000000002	3.1	0.028342
0.21000000000000002	4.1	0.028574
0.21000000000000002	5.1	0.0284
0.21000000000000002	6.1	0.030386
0.21000000000000002	7.1	0.033842
0.21000000000000002	8.1	0.033839
0.21000000000000002	9.1	0.031636
0.21000000000000002	10.1	0.031748
0.21000000000000002	11.1	0.033546
0.21000000000000002	12.1	0.03399
0.21000000000000002	13.1	0.031711
0.21000000000000002	14.1	0.031417
0.21000000000000002	15.1	0.030179
0.21000000000000002	16.1	0.032953
0.21000000000000002	17.1	0.032849
0.21000000000000002	18.1	0.030459
0.21000000000000002	19.1	0.030984
0.31000000000000005	0.1	0.001849
0.31000000000000005	1.1	0.011225
0.31000000000000005	2.1	0.015979
0.31000000000000005	3.1	0.019351
0.31000000000000005	4.1	0.019038
0.31000000000000005	5.1	0.020012
0.31000000000000005	6.1	0.022097
0.31000000000000005	7.1	0.023222
0.31000000000000005	8.1	0.02392
0.31000000000000005	9.1	0.021968
0.31000000000000005	10.1	0.021722
0.31000000000000005	11.1	0.023264
0.31000000000000005	12.1	0.022365
0.31000000000000005	13.1	0.023461
0.31000000000000005	14.1	0.022219
0.31000000000000005	15.1	0.020947
0.31000000000000005	16.1	0.023684
0.31000000000000005	17.1	0.021842
0.31000000000000005	18.1	0.020605
0.31000000000000005	19.1	0.021329
0.41000000000000003	0.1	0.00134
0.41000000000000003	1.1	0.007232
0.41000000000000003	2.1	0.010567
0.41000000000000003	3.1	0.013116
0.41000000000000003	4.1	0.014188
0.41000000000000003	5.1	0.014192
0.41000000000000003	6.1	0.015319
0.41000000000000003	7.1	0.01685
0.41000000000000003	8.1	0.016504
0.41000000000000003	9.1	0.015699
0.41000000000000003	10.1	0.016073
0.41000000000000003	11.1	0.01759
0.41000000000000003	12.1	0.016714
0.41000000000000003	13.1	0.016507
0.41000000000000003	14.1	0.016272
0.41000000000000003	15.1	0.016147
0.41000000000000003	16.1	0.016855
0.41000000000000003	17.1	0.017174
0.41000000000000003	18.1	0.015067
0.41000000000000003	19.1	0.015514
0.51	0.1	0.000801
0.51	1.1	0.005077
0.51	2.1	0.008125
0.51	3.1	0.009423
0.51	4.1	0.009856
0.51	5.1	0.011084
0.51	6.1	0.011819
0.51	7.1	0.011768
0.51	8.1	0.012038
0.51	9.1	0.011696
0.51	10.1	0.012339
0.51	11.1	0.012525
0.51	12.1	0.012487
0.51	13.1	0.013006
0.51	14.1	0.011865
0.51	15.1	0.012314
0.51	16.1	0.011338
0.51	17.1	0.01287
0.51	18.1	0.01167
0.51	19.1	0.011714
0.6100000000000001	0.1	0.000519
0.6100000000000001	1.1	0.00359
0.6100000000000001	2.1	0.006096
0.6100000000000001	3.1	0.007394
0.6100000000000001	4.1	0.007996
0.6100000000000001	5.1	0.008918
0.6100000000000001	6.1	0.009259
0.6100000000000001	7.1	0.008855
0.6100000000000001	8.1	0.009177
0.6100000000000001	9.1	0.009026
0.6100000000000001	10.1	0.009015
0.6100000000000001	11.1	0.009958
0.6100000000000001	12.1	0.009302
0.6100000000000001	13.1	0.010482
0.6100000000000001	14.1	0.008807
0.6100000000000001	15.1	0.009921
0.6100000000000001	16.1	0.009255
0.6100000000000001	17.1	0.010041
0.6100000000000001	18.1	0.009207
0.6100000000000001	19.1	0.009122
0.7100000000000001	0.1	0.000393
0.7100000000000001	1.1	0.002557
0.7100000000000001	2.1	0.004311
0.7100000000000001	3.1	0.005447
0.7100000000000001	4.1	0.006441
0.7100000000000001	5.1	0.00702
0.7100000000000001	6.1	0.00705
0.7100000000000001	7.1	0.007184
0.7100000000000001	8.1	0.007425
0.7100000000000001	9.1	0.007007
0.7100000000000001	10.1	0.007482
0.7100000000000001	11.1	0.008057
0.7100000000000001	12.1	0.007136
0.7100000000000001	13.1	0.008543
0.7100000000000001	14.1	0.007462
0.7100000000000001	15.1	0.00712
0.7100000000000001	16.1	0.00744
0.7100000000000001	17.1	0.00767
0.7100000000000001	18.1	0.007379
0.7100000000000001	19.1	0.006684
0.81	0.1	0.000335
0.81	1.1	0.001835
0.81	2.1	0.00343
0.81	3.1	0.004224
0.81	4.1	0.00507
0.81	5.1	0.005261
0.81	6.1	0.005214
0.81	7.1	0.005738
0.81	8.1	0.005179
0.81	9.1	0.005846
0.81	10.1	0.005552
0.81	11.1	0.006042
0.81	12.1	0.005588
0.81	13.1	0.006426
0.81	14.1	0.005624
0.81	15.1	0.005885
0.81	16.1	0.006153
0.81	17.1	0.006139
0.81	18.1	0.005737
0.81	19.1	0.005227
0.91	0.1	0.000283
0.91	1.1	0.001418
0.91	2.1	0.002676
0.91	3.1	0.003258
0.91	4.1	0.003922
0.91	5.1	0.004272
0.91	6.1	0.003972
0.91	7.1	0.004432
0.91	8.1	0.004396
0.91	9.1	0.004686
0.91	10.1	0.004567
0.91	11.1	0.004988
0.91	12.1	0.004372
0.91	13.1	0.00473
0.91	14.1	0.004495
0.91	15.1	0.004713
0.91	16.1	0.004832
0.91	17.1	0.005081
0.91	18.1	0.004819
0.91	19.1	0.004346
1.01	0.1	0.000144
1.01	1.1	0.001203
1.01	2.1	0.002244
1.01	3.1	0.002683
1.01	4.1	0.002857
1.01	5.1	0.0033
1.01	6.1	0.002933
1.01	7.1	0.003554
1.01	8.1	0.003615
1.01	9.1	0.003579
1.01	10.1	0.003768
1.01	11.1	0.004081
1.01	12.1	0.003522
1.01	13.1	0.003919
1.01	14.1	0.003547
1.01	15.1	0.004026
1.01	16.1	0.003956
1.01	17.1	0.004145
1.01	18.1	0.003971
1.01	19.1	0.003759
1.11	0.1	0.000144
1.11	1.1	0.000976
1.11	2.1	0.001775
1.11	3.1	0.00218
1.11	4.1	0.002286
1.11	5.1	0.002479
1.11	6.1	0.002359
1.11	7.1	0.002805
1.11	8.1	0.002917
1.11	9.1	0.002937
1.11	10.1	0.002978
1.11	11.1	0.00323
1.11	12.1	0.002839
1.11	13.1	0.003262
1.11	14.1	0.002898
1.11	15.1	0.003203
1.11	16.1	0.003241
1.11	17.1	0.003247
1.11	18.1	0.003292
1.11	19.1	0.003142
1.2100000000000002	0.1	0.000107
1.2100000000000002	1.1	0.00084
1.2100000000000002	2.1	0.001376
1.2100000000000002	3.1	0.001658
1.2100000000000002	4.1	0.001886
1.2100000000000002	5.1	0.002139
1.2100000000000002	6.1	0.001869
1.2100000000000002	7.1	0.002308
1.2100000000000002	8.1	0.002565
1.2100000000000002	9.1	0.002267
1.2100000000000002	10.1	0.002587
1.2100000000000002	11.1	0.002881
1.2100000000000002	12.1	0.002525
1.2100000000000002	13.1	0.002522
1.2100000000000002	14.1	0.002379
1.2100000000000002	15.1	0.002589
1.2100000000000002	16.1	0.0028
1.2100000000000002	17.1	0.002624
1.2100000000000002	18.1	0.00262
1.2100000000000002	19.1	0.002297
1.31	0.1	0.000107
1.31	1.1	0.000722
1.31	2.1	0.001128
1.31	3.1	0.001343
1.31	4.1	0.001479
1.31	5.1	0.00187
1.31	6.1	0.001511
1.31	7.1	0.001874
1.31	8.1	0.002032
1.31	9.1	0.001872
1.31	10.1	0.00219
1.31	11.1	0.00221
1.31	12.1	0.001949
1.31	13.1	0.002034
1.31	14.1	0.001954
1.31	15.1	0.002132
1.31	16.1	0.00219
1.31	17.1	0.002073
1.31	18.1	0.002068
1.31	19.1	0.001967
1.4100000000000001	0.1	0.000077
1.4100000000000001	1.1	0.000549
1.4100000000000001	2.1	0.000984
1.4100000000000001	3.1	0.001058
1.4100000000000001	4.1	0.001217
1.4100000000000001	5.1	0.001556
1.4100000000000001	6.1	0.001333
1.4100000000000001	7.1	0.001662
1.4100000000000001	8.1	0.001664
1.4100000000000001	9.1	0.001594
1.4100000000000001	10.1	0.001729
1.4100000000000001	11.1	0.001806
1.4100000000000001	12.1	0.001604
1.4100000000000001	13.1	0.001706
1.4100000000000001	14.1	0.001589
1.4100000000000001	15.1	0.001709
1.4100000000000001	16.1	0.001705
1.4100000000000001	17.1	0.001716
1.4100000000000001	18.1	0.001722
1.4100000000000001	19.1	0.001693
1.51	0.1	0.000077
1.51	1.1	0.000445
1.51	2.1	0.000847
1.51	3.1	0.000871
1.51	4.1	0.000983
1.51	5.1	0.001259
1.51	6.1	0.001133
1.51	7.1	0.00131
1.51	8.1	0.001282
1.51	9.1	0.001246
1.51	10.1	0.001444
1.51	11.1	0.001366
1.51	12.1	0.001253
1.51	13.1	0.001417
1.51	14.1	0.001347
1.51	15.1	0.001505
1.51	16.1	0.001453
1.51	17.1	0.001321
1.51	18.1	0.001363
1.51	19.1	0.001447
1.61	0.1	0.000026
1.61	1.1	0.000395
1.61	2.1	0.000709
1.61	3.1	0.000783
1.61	4.1	0.000839
1.61	5.1	0.001058
1.61	6.1	0.000983
1.61	7.1	0.001131
1.61	8.1	0.001111
1.61	9.1	0.001057
1.61	10.1	0.001168
1.61	11.1	0.001046
1.61	12.1	0.001051
1.61	13.1	0.001134
1.61	14.1	0.001075
1.61	15.1	0.001307
1.61	16.1	0.001218
1.61	17.1	0.001128
1.61	18.1	0.001177
1.61	19.1	0.001196
1.7100000000000002	0.1	0.000026
1.7100000000000002	1.1	0.000352
1.7100000000000002	2.1	0.000645
1.7100000000000002	3.1	0.000657
1.7100000000000002	4.1	0.000686
1.7100000000000002	5.1	0.000862
1.7100000000000002	6.1	0.000758
1.7100000000000002	7.1	0.000897
1.7100000000000002	8.1	0.000965
1.7100000000000002	9.1	0.000872
1.7100000000000002	10.1	0.001046
1.7100000000000002	11.1	0.000895
1.7100000000000002	12.1	0.000974
1.7100000000000002	13.1	0.000911
1.7100000000000002	14.1	0.000897
1.7100000000000002	15.1	0.001107
1.7100000000000002	16.1	0.000945
1.7100000000000002	17.1	0.001024
1.7100000000000002	18.1	0.00104
1.7100000000000002	19.1	0.00104
1.81	0.1	0.000026
1.81	1.1	0.000313
1.81	2.1	0.000475
1.81	3.1	0.000546
1.81	4.1	0.000524
1.81	5.1	0.000764
1.81	6.1	0.000652
1.81	7.1	0.000808
1.81	8.1	0.000846
1.81	9.1	0.000721
1.81	10.1	0.000845
1.81	11.1	0.00079
1.81	12.1	0.000874
1.81	13.1	0.000792
1.81	14.1	0.000779
1.81	15.1	0.000956
1.81	16.1	0.000765
1.81	17.1	0.000857
1.81	18.1	0.000874
1.81	19.1	0.000812
1.9100000000000001	0.1	0.000026
1.9100000000000001	1.1	0.000279
1.9100000000000001	2.1	0.000406
1.9100000000000001	3.1	0.000466
1.9100000000000001	4.1	0.000451
1.9100000000000001	5.1	0.000596
1.9100000000000001	6.1	0.00051
1.9100000000000001	7.1	0.000682
1.9100000000000001	8.1	0.00068
1.9100000000000001	9.1	0.000615
1.9100000000000001	10.1	0.000675
1.9100000000000001	11.1	0.000707
1.9100000000000001	12.1	0.000719
1.9100000000000001	13.1	0.000708
1.9100000000000001	14.1	0.000656
1.9100000000000001	15.1	0.000741
1.9100000000000001	16.1	0.000709
1.9100000000000001	17.1	0.000691
1.9100000000000001	18.1	0.000707
1.9100000000000001	19.1	0.000714

==> fig6b.tsv <==
0.01	0.1	0.0023910163938936756
0.01	1.1	0.024249925693871546
0.01	2.1	0.042619878941769176
0.01	3.1	0.05798838273209952
0.01	4.1	0.07081884053220645
0.01	5.1	0.08151640993480035
0.01	6.1	0.09042765763201184
0.01	7.1	0.09784569470313559
0.01	8.1	0.10401753947138744
0.01	9.1	0.10915029957539164
0.01	10.1	0.11341752426134971
0.01	11.1	0.11696400700054688
0.01	12.1	0.11991079585892779
0.01	13.1	0.1223585857336226
0.01	14.1	0.12439176818149131
0.01	15.1	0.12608008239684393
0.01	16.1	0.1274818236518787
0.01	17.1	0.12864565844087214
0.01	18.1	0.12961154660012086
0.01	19.1	0.13041333604256594
0.11	0.1	0.0009095107513728167
0.11	1.1	0.009224348354488472
0.11	2.1	0.016212033601585882
0.11	3.1	0.022058007500182625
0.11	4.1	0.026938542549643014
0.11	5.1	0.031007755295345617
0.11	6.1	0.03439747508541433
0.11	7.1	0.03721919746569558
0.11	8.1	0.03956688491228309
0.11	9.1	0.04151931840907194
0.11	10.1	0.04314251377499002
0.11	11.1	0.04449154851565327
0.11	12.1	0.04561246770113763
0.11	13.1	0.04654357432751715
0.11	14.1	0.04731696981763662
0.11	15.1	0.04795918203102015
0.11	16.1	0.048492385711828394
0.11	17.1	0.048935092945502974
0.11	18.1	0.04930250392089567
0.11	19.1	0.04960749393271801
0.21000000000000002	0.1	0.0005668578699092598
0.21000000000000002	1.1	0.005749128805386654
0.21000000000000002	2.1	0.010104244309834757
0.21000000000000002	3.1	0.013747781570611248
0.21000000000000002	4.1	0.016789603448998873
0.21000000000000002	5.1	0.019325763978992504
0.21000000000000002	6.1	0.02143842656916784
0.21000000000000002	7.1	0.023197081467471358
0.21000000000000002	8.1	0.024660291334068964
0.21000000000000002	9.1	0.025877156875744725
0.21000000000000002	10.1	0.02688882283591295
0.21000000000000002	11.1	0.027729616590546093
0.21000000000000002	12.1	0.028428235997589948
0.21000000000000002	13.1	0.029008553622303253
0.21000000000000002	14.1	0.029490576863331272
0.21000000000000002	15.1	0.029890839363536807
0.21000000000000002	16.1	0.03022316166129362
0.21000000000000002	17.1	0.030499081521609073
0.21000000000000002	18.1	0.03072807255066291
0.21000000000000002	19.1	0.030918159350829102
0.31000000000000005	0.1	0.00039296622675894714
0.31000000000000005	1.1	0.003985502493183366
0.31000000000000005	2.1	0.00700462491827436
0.31000000000000005	3.1	0.0095304557577618
0.31000000000000005	4.1	0.01163915589138461
0.31000000000000005	5.1	0.013397313424041084
0.31000000000000005	6.1	0.01486188698038755
0.31000000000000005	7.1	0.016081049695140192
0.31000000000000005	8.1	0.017095399306843326
0.31000000000000005	9.1	0.01793897418825382
0.31000000000000005	10.1	0.018640297352685513
0.31000000000000005	11.1	0.019223165769584383
0.31000000000000005	12.1	0.019707473824389272
0.31000000000000005	13.1	0.02010977083641066
0.31000000000000005	14.1	0.02044392665269529
0.31000000000000005	15.1	0.020721402988066715
0.31000000000000005	16.1	0.020951780735910742
0.31000000000000005	17.1	0.021143058289159456
0.31000000000000005	18.1	0.021301803091738167
0.31000000000000005	19.1	0.021433578086111887
0.41000000000000003	0.1	0.00028723781917494774
0.41000000000000003	1.1	0.002913194484676519
0.41000000000000003	2.1	0.00512001553481546
0.41000000000000003	3.1	0.00696626616027759
0.41000000000000003	4.1	0.008507615992479033
0.41000000000000003	5.1	0.009792737463632925
0.41000000000000003	6.1	0.010863264358058155
0.41000000000000003	7.1	0.011754408725077183
0.41000000000000003	8.1	0.012495845394456124
0.41000000000000003	9.1	0.013112454641631325
0.41000000000000003	10.1	0.01362508530190383
0.41000000000000003	11.1	0.014051131718963189
0.41000000000000003	12.1	0.014405135651103525
0.41000000000000003	13.1	0.014699193787719179
0.41000000000000003	14.1	0.014943444263710085
0.41000000000000003	15.1	0.015146264994901404
0.41000000000000003	16.1	0.01531465911472928
0.41000000000000003	17.1	0.015454473031323142
0.41000000000000003	18.1	0.01557050720371027
0.41000000000000003	19.1	0.01566682785273367
0.51	0.1	0.00021696609118632457
0.51	1.1	0.002200491641460529
0.51	2.1	0.003867421638950589
0.51	3.1	0.005261993505243892
0.51	4.1	0.006426257491107671
0.51	5.1	0.007396978488421934
0.51	6.1	0.008205604721765566
0.51	7.1	0.008878733735731056
0.51	8.1	0.009438780516755308
0.51	9.1	0.009904538467895657
0.51	10.1	0.010291755829805259
0.51	11.1	0.010613571480818144
0.51	12.1	0.010880969588914408
0.51	13.1	0.011103087430730265
0.51	14.1	0.011287582881915503
0.51	15.1	0.011440784230486287
0.51	16.1	0.01156798131777361
0.51	17.1	0.01167359024860296
0.51	18.1	0.011761237066487837
0.51	19.1	0.011833993205561598
0.6100000000000001	0.1	0.0001676605263988121
0.6100000000000001	1.1	0.00170042970736209
0.6100000000000001	2.1	0.0029885497049203518
0.6100000000000001	3.1	0.0040662049824121485
0.6100000000000001	4.1	0.0049658898671320695
0.6100000000000001	5.1	0.005716014425795583
0.6100000000000001	6.1	0.006340880270965158
0.6100000000000001	7.1	0.006861040652703558
0.6100000000000001	8.1	0.00729381674965527
0.6100000000000001	9.1	0.007653731162251487
0.6100000000000001	10.1	0.007952953341964216
0.6100000000000001	11.1	0.0082016363557807
0.6100000000000001	12.1	0.0084082682184664
0.6100000000000001	13.1	0.008579909759675867
0.6100000000000001	14.1	0.008722478602091613
0.6100000000000001	15.1	0.008840864929678293
0.6100000000000001	16.1	0.008939156466823025
0.6100000000000001	17.1	0.009020765758111124
0.6100000000000001	18.1	0.00908849482832394
0.6100000000000001	19.1	0.009144717127896903
0.7100000000000001	0.1	0.0001317686072572071
0.7100000000000001	1.1	0.001336410299374262
0.7100000000000001	2.1	0.0023487760702812755
0.7100000000000001	3.1	0.003195732345968355
0.7100000000000001	4.1	0.003902817232174133
0.7100000000000001	5.1	0.004492358911945565
0.7100000000000001	6.1	0.004983456631302219
0.7100000000000001	7.1	0.005392263704286166
0.7100000000000001	8.1	0.005732393279054941
0.7100000000000001	9.1	0.006015259031049475
0.7100000000000001	10.1	0.006250425237002002
0.7100000000000001	11.1	0.006445871446571787
0.7100000000000001	12.1	0.0066082686031707786
0.7100000000000001	13.1	0.006743165989684127
0.7100000000000001	14.1	0.006855214414002614
0.7100000000000001	15.1	0.006948257194193377
0.7100000000000001	16.1	0.00702550697524156
0.7100000000000001	17.1	0.00708964576141417
0.7100000000000001	18.1	0.0071428757341719775
0.7100000000000001	19.1	0.007187062247662366
0.81	0.1	0.00010493118041055583
0.81	1.1	0.001064222451349433
0.81	2.1	0.001870398805184311
0.81	3.1	0.002544854759556649
0.81	4.1	0.0031079270519973642
0.81	5.1	0.0035773962650921605
0.81	6.1	0.00396847168481211
0.81	7.1	0.004294016665678891
0.81	8.1	0.0045648717541246706
0.81	9.1	0.004790125992386208
0.81	10.1	0.004977395692635096
0.81	11.1	0.005133035202711232
0.81	12.1	0.005262356789179756
0.81	13.1	0.00536977950765408
0.81	14.1	0.005459006931936799
0.81	15.1	0.005533099608161565
0.81	16.1	0.005594615859115181
0.81	17.1	0.005645691442922902
0.81	18.1	0.005688080020832023
0.81	19.1	0.005723267028688326
0.91	0.1	0.00008444867735026152
0.91	1.1	0.0008564868714073068
0.91	2.1	0.0015052980877306025
0.91	3.1	0.0020481006470356774
0.91	4.1	0.0025012615679664268
0.91	5.1	0.0028790906741234684
0.91	6.1	0.0031938284080394574
0.91	7.1	0.0034558272052001367
0.91	8.1	0.003673811543919471
0.91	9.1	0.0038550962908774295
0.91	10.1	0.004005811058708323
0.91	11.1	0.004131069830390359
0.91	12.1	0.004235147921262629
0.91	13.1	0.004321601789950964
0.91	14.1	0.004393412074887854
0.91	15.1	0.0044530419054495726
0.91	16.1	0.004502550221359617
0.91	17.1	0.00454365588204673
0.91	18.1	0.004577770235141567
0.91	19.1	0.0046060887603096975
1.01	0.1	0.00006856068568010279
1.01	1.1	0.0006953492822171374
1.01	2.1	0.001222094558328071
1.01	3.1	0.001662775417076362
1.01	4.1	0.0020306796215859993
1.01	5.1	0.002337424776167712
1.01	6.1	0.0025929484329466315
1.01	7.1	0.00280565534256696
1.01	8.1	0.002982628578845539
1.01	9.1	0.0031298068052519838
1.01	10.1	0.003252166422345164
1.01	11.1	0.0033538592793966576
1.01	12.1	0.003438356343156257
1.01	13.1	0.0035085449678091385
1.01	14.1	0.0035668450209140135
1.01	15.1	0.003615256224008921
1.01	16.1	0.003655450152346974
1.01	17.1	0.003688822282858303
1.01	18.1	0.003716518435280138
1.01	19.1	0.0037395091743170983
1.11	0.1	0.00005607294631445098
1.11	1.1	0.0005686973895430142
1.11	2.1	0.0009995005429212019
1.11	3.1	0.0013599151725194926
1.11	4.1	0.0016608087896659827
1.11	5.1	0.0019116829519421929
1.11	6.1	0.002120665171803432
1.11	7.1	0.0022946293468337708
1.11	8.1	0.0024393684298593555
1.11	9.1	0.002559739407863441
1.11	10.1	0.0026598122728335454
1.11	11.1	0.0027429826503968255
1.11	12.1	0.0028120893005553114
1.11	13.1	0.0028694936707567655
1.11	14.1	0.002917174870491733
1.11	15.1	0.002956768389215052
1.11	16.1	0.0029896413391208116
1.11	17.1	0.00301693502301557
1.11	18.1	0.0030395865594239507
1.11	19.1	0.0030583897330351962
1.2100000000000002	0.1	0.000046149590225335025
1.2100000000000002	1.1	0.0004680537267017838
1.2100000000000002	2.1	0.0008226166719890324
1.2100000000000002	3.1	0.0011192479096968039
1.2100000000000002	4.1	0.0013668917031022284
1.2100000000000002	5.1	0.0015733680976587868
1.2100000000000002	6.1	0.0017453662615664236
1.2100000000000002	7.1	0.0018885436032120067
1.2100000000000002	8.1	0.0020076678834622854
1.2100000000000002	9.1	0.002106736537332534
1.2100000000000002	10.1	0.0021890992811260655
1.2100000000000002	11.1	0.0022575508089253565
1.2100000000000002	12.1	0.002314427498956495
1.2100000000000002	13.1	0.0023616728879732266
1.2100000000000002	14.1	0.002400915837984826
1.2100000000000002	15.1	0.002433502402179499
1.2100000000000002	16.1	0.002460557751815332
1.2100000000000002	17.1	0.0024830212107607432
1.2100000000000002	18.1	0.002501664053556247
1.2100000000000002	19.1	0.0025171395870198987
1.31	0.1	0.000038190608623103343
1.31	1.1	0.0003873329449681594
1.31	2.1	0.0006807477859148174
1.31	3.1	0.0009262218507845232
1.31	4.1	0.001131156870699287
1.31	5.1	0.0013020242421302485
1.31	6.1	0.001444359515956426
1.31	7.1	0.0015628444210614122
1.31	8.1	0.001661424467868626
1.31	9.1	0.0017434076917348111
1.31	10.1	0.0018115661152004418
1.31	11.1	0.0018682124579972419
1.31	12.1	0.0019152801653842583
1.31	13.1	0.001954377590786613
1.31	14.1	0.0019868526818500702
1.31	15.1	0.002013819350751221
1.31	16.1	0.002036208721145589
1.31	17.1	0.002054798120633569
1.31	18.1	0.0020702258093594867
1.31	19.1	0.0020830324245181106
1.4100000000000001	0.1	0.00003175621238270635
1.4100000000000001	1.1	0.0003220746593649984
1.4100000000000001	2.1	0.0005660546413887288
1.4100000000000001	3.1	0.0007701709626387873
1.4100000000000001	4.1	0.0009405783023408946
1.4100000000000001	5.1	0.0010826577488871818
1.4100000000000001	6.1	0.0012010122173844542
1.4100000000000001	7.1	0.0012995346538240387
1.4100000000000001	8.1	0.0013815058246425423
1.4100000000000001	9.1	0.00144967642371853
1.4100000000000001	10.1	0.0015063514401500728
1.4100000000000001	11.1	0.0015534539440748348
1.4100000000000001	12.1	0.0015925916317430266
1.4100000000000001	13.1	0.0016251018794048847
1.4100000000000001	14.1	0.0016521055309867822
1.4100000000000001	15.1	0.001674528825502204
1.4100000000000001	16.1	0.0016931460098570117
1.4100000000000001	17.1	0.001708603446632454
1.4100000000000001	18.1	0.0017214318611934658
1.4100000000000001	19.1	0.0017320808035786056
1.51	0.1	0.000026518353395514423
1.51	1.1	0.00026895177339952906
1.51	2.1	0.000472689779266372
1.51	3.1	0.0006431392231568876
1.51	4.1	0.0007854396335758219
1.51	5.1	0.0009040845440061774
1.51	6.1	0.001002917666285525
1.51	7.1	0.001085189845203021
1.51	8.1	0.0011536407186829112
1.51	9.1	0.0012105672820808004
1.51	10.1	0.001257894340368353
1.51	11.1	0.0012972277731416726
1.51	12.1	0.0013299101037723107
1.51	13.1	0.0013570581221217014
1.51	14.1	0.0013796078004960676
1.51	15.1	0.00139833260435761
1.51	16.1	0.0014138790765880038
1.51	17.1	0.0014267869689417916
1.51	18.1	0.0014374994691207592
1.51	19.1	0.0014463919785313397
1.61	0.1	0.000022228646420926974
1.61	1.1	0.00022544513929702198
1.61	2.1	0.00039622573141647263
1.61	3.1	0.0005391026425269033
1.61	4.1	0.0006583840119836633
1.61	5.1	0.0007578364826655356
1.61	6.1	0.0008406819933598561
1.61	7.1	0.0009096455201731611
1.61	8.1	0.0009670235270612305
1.61	9.1	0.0010147414389110744
1.61	10.1	0.001054412697119533
1.61	11.1	0.0010873834082567983
1.61	12.1	0.0011147789241459248
1.61	13.1	0.0011375353785877573
1.61	14.1	0.0011564373375447638
1.61	15.1	0.001172133147843824
1.61	16.1	0.0011851647651975863
1.61	17.1	0.0011959846291194642
1.61	18.1	0.0012049642356286175
1.61	19.1	0.0012124182598108276
1.7100000000000002	0.1	0.000018696599898070444
1.7100000000000002	1.1	0.00018962277273135925
1.7100000000000002	2.1	0.0003332669848326814
1.7100000000000002	3.1	0.00045344130364271087
1.7100000000000002	4.1	0.000553769321723353
1.7100000000000002	5.1	0.0006374191768698638
1.7100000000000002	6.1	0.0007071008541736513
1.7100000000000002	7.1	0.0007651063415061746
1.7100000000000002	8.1	0.0008133672035227214
1.7100000000000002	9.1	0.0008535029224924561
1.7100000000000002	10.1	0.0008868705701724474
1.7100000000000002	11.1	0.0009146023619700785
1.7100000000000002	12.1	0.000937644835626865
1.7100000000000002	13.1	0.0009567853768789431
1.7100000000000002	14.1	0.0009726838871713284
1.7100000000000002	15.1	0.0009858856935107943
1.7100000000000002	16.1	0.0009968466369292234
1.7100000000000002	17.1	0.0010059472660394362
1.7100000000000002	18.1	0.0010135000475702852
1.7100000000000002	19.1	0.0010197696559452747
1.81	0.1	0.000015774475740078034
1.81	1.1	0.00015998629935520307
1.81	2.1	0.0002811801073923949
1.81	3.1	0.0003825721726333511
1.81	4.1	0.0004672197500480302
1.81	5.1	0.0005377958236583906
1.81	6.1	0.000596586830266495
1.81	7.1	0.0006455265389679003
1.81	8.1	0.0006862446268141208
1.81	9.1	0.0007201074643701628
1.81	10.1	0.000748260024284857
1.81	11.1	0.0007716575660478262
1.81	12.1	0.0007910986913685792
1.81	13.1	0.000807247724095328
1.81	14.1	0.0008206614285270357
1.81	15.1	0.0008317999015629061
1.81	16.1	0.0008410477400461064
1.81	17.1	0.0008487260159840388
1.81	18.1	0.0008550983601363453
1.81	19.1	0.0008603880804999537
1.9100000000000001	0.1	0.000013346564160445027
1.9100000000000001	1.1	0.00013536217902388557
1.9100000000000001	2.1	0.00023790257158396426
1.9100000000000001	3.1	0.00032368898543354144
1.9100000000000001	4.1	0.00039530812141033326
1.9100000000000001	5.1	0.00045502155405645084
1.9100000000000001	6.1	0.000504763805696462
1.9100000000000001	7.1	0.0005461710114216752
1.9100000000000001	8.1	0.0005806220182814145
1.9100000000000001	9.1	0.0006092728933750426
1.9100000000000001	10.1	0.0006330923821094669
1.9100000000000001	11.1	0.0006528887162305916
1.9100000000000001	12.1	0.0006693375815190552
1.9100000000000001	13.1	0.000683001053127755
1.9100000000000001	14.1	0.000694350201573442
1.9100000000000001	15.1	0.0007037743084326595
1.9100000000000001	16.1	0.0007115987757363733
1.9100000000000001	17.1	0.0007180952580370084
1.9100000000000001	18.1	0.0007234868096475075
1.9100000000000001	19.1	0.0007279623683530397

==> fig6c.tsv <==
0.01	0.1	20.275477877863423
0.01	1.1	4.504219987263875
0.01	2.1	2.810050215384974
0.01	3.1	2.217978738848393
0.01	4.1	1.9113557773999705
0.01	5.1	1.5928326591400694
0.01	6.1	1.500038854837936
0.01	7.1	1.356503220736462
0.01	8.1	1.2623832544714255
0.01	9.1	1.2257868326562487
0.01	10.1	1.1690785957773302
0.01	11.1	1.189348788293048
0.01	12.1	1.1289558961752226
0.01	13.1	1.0661123550740301
0.01	14.1	1.0256546865211578
0.01	15.1	1.0855957372330065
0.01	16.1	1.042274076364312
0.01	17.1	1.0730715802853807
0.01	18.1	1.0304097397436307
0.01	19.1	1.0310678652995398
0.11	0.1	8.67829213462985
0.11	1.1	3.4334132648610587
0.11	2.1	2.3294424948826764
0.11	3.1	2.0581188033245583
0.11	4.1	1.7981299437686882
0.11	5.1	1.495432338082219
0.11	6.1	1.4533624888414634
0.11	7.1	1.363033151017242
0.11	8.1	1.3558560427218747
0.11	9.1	1.2130497785097378
0.11	10.1	1.1788603757596359
0.11	11.1	1.1458580719451374
0.11	12.1	1.1703598312149326
0.11	13.1	1.0748207614648966
0.11	14.1	1.022888832199895
0.11	15.1	1.0727664197175553
0.11	16.1	1.0604551466201944
0.11	17.1	1.0624481710477236
0.11	18.1	1.054591468283695
0.11	19.1	1.0204909780095053
0.21000000000000002	0.1	5.108864415102113
0.21000000000000002	1.1	3.06098551549437
0.21000000000000002	2.1	2.2801309324612693
0.21000000000000002	3.1	2.0615689778332627
0.21000000000000002	4.1	1.70188653274618
0.21000000000000002	5.1	1.4695408694254664
0.21000000000000002	6.1	1.4173614794893723
0.21000000000000002	7.1	1.4588904232394804
0.21000000000000002	8.1	1.3722060109342815
0.21000000000000002	9.1	1.2225454346436788
0.21000000000000002	10.1	1.1807136442431792
0.21000000000000002	11.1	1.2097534738881637
0.21000000000000002	12.1	1.195642248181757
0.21000000000000002	13.1	1.093160328256386
0.21000000000000002	14.1	1.0653233453382884
0.21000000000000002	15.1	1.0096404330757844
0.21000000000000002	16.1	1.0903227256399999
0.21000000000000002	17.1	1.0770488277401395
0.21000000000000002	18.1	0.9912434289453307
0.21000000000000002	19.1	1.0021295138699495
0.31000000000000005	0.1	4.705238959719079
0.31000000000000005	1.1	2.8164579044170126
0.31000000000000005	2.1	2.2812070862370377
0.31000000000000005	3.1	2.0304380495382026
0.31000000000000005	4.1	1.6356856268324467
0.31000000000000005	5.1	1.4937323153229403
0.31000000000000005	6.1	1.4868233104692727
0.31000000000000005	7.1	1.4440599612734146
0.31000000000000005	8.1	1.3992068609023232
0.31000000000000005	9.1	1.2245962210249641
0.31000000000000005	10.1	1.1653247579159733
0.31000000000000005	11.1	1.2102064914203245
0.31000000000000005	12.1	1.1348486467261911
0.31000000000000005	13.1	1.1666468101924674
0.31000000000000005	14.1	1.0868264388470932
0.31000000000000005	15.1	1.0108871494880536
0.31000000000000005	16.1	1.130405109643321
0.31000000000000005	17.1	1.0330577393904696
0.31000000000000005	18.1	0.9672890088816744
0.31000000000000005	19.1	0.9951208293038273
0.41000000000000003	0.1	4.6651238470232474
0.41000000000000003	1.1	2.482498177873298
0.41000000000000003	2.1	2.06386092544949
0.41000000000000003	3.1	1.8827876653333835
0.41000000000000003	4.1	1.6676822287868402
0.41000000000000003	5.1	1.4492372590100082
0.41000000000000003	6.1	1.410165443376757
0.41000000000000003	7.1	1.4335046869734707
0.41000000000000003	8.1	1.3207589786059715
0.41000000000000003	9.1	1.1972586696434804
0.41000000000000003	10.1	1.179662339270208
0.41000000000000003	11.1	1.251856459096516
0.41000000000000003	12.1	1.1602806391288376
0.41000000000000003	13.1	1.122986759572569
0.41000000000000003	14.1	1.088905590494709
0.41000000000000003	15.1	1.0660714047612048
0.41000000000000003	16.1	1.1005795084129073
0.41000000000000003	17.1	1.111264031144363
0.41000000000000003	18.1	0.9676627615836246
0.41000000000000003	19.1	0.9902451310392739
0.51	0.1	3.6918211302987567
0.51	1.1	2.307211672310762
0.51	2.1	2.10088290300943
0.51	3.1	1.790766178371261
0.51	4.1	1.5337076072096756
0.51	5.1	1.4984496733834158
0.51	6.1	1.4403569755986192
0.51	7.1	1.325414225751759
0.51	8.1	1.2753766208071766
0.51	9.1	1.1808727926001947
0.51	10.1	1.1989207870892014
0.51	11.1	1.1800928671970947
0.51	12.1	1.1475999356456088
0.51	13.1	1.1713858943416948
0.51	14.1	1.0511550722705754
0.51	15.1	1.0763248175930853
0.51	16.1	0.9801191485829723
0.51	17.1	1.1024885854238562
0.51	18.1	0.9922425620730148
0.51	19.1	0.989860294536488
0.6100000000000001	0.1	3.0955407998986053
0.6100000000000001	1.1	2.111231052043449
0.6100000000000001	2.1	2.039785381505798
0.6100000000000001	3.1	1.8184031626496464
0.6100000000000001	4.1	1.6101847229684731
0.6100000000000001	5.1	1.5601780079060505
0.6100000000000001	6.1	1.4602073536062319
0.6100000000000001	7.1	1.2906205411435265
0.6100000000000001	8.1	1.258188999666565
0.6100000000000001	9.1	1.1792940996564654
0.6100000000000001	10.1	1.1335411654475367
0.6100000000000001	11.1	1.2141479538996354
0.6100000000000001	12.1	1.1062920161812593
0.6100000000000001	13.1	1.2216911708400053
0.6100000000000001	14.1	1.0096900665239947
0.6100000000000001	15.1	1.1221752711882016
0.6100000000000001	16.1	1.0353325880746358
0.6100000000000001	17.1	1.113098407523942
0.6100000000000001	18.1	1.0130390316454538
0.6100000000000001	19.1	0.9975158195076803
0.7100000000000001	0.1	2.9825009778913394
0.7100000000000001	1.1	1.9133345509214092
0.7100000000000001	2.1	1.8354240127641201
0.7100000000000001	3.1	1.7044606401007831
0.7100000000000001	4.1	1.650346305458923
0.7100000000000001	5.1	1.5626534160779588
0.7100000000000001	6.1	1.4146807169379894
0.7100000000000001	7.1	1.332279056435914
0.7100000000000001	8.1	1.295270515916889
0.7100000000000001	9.1	1.1648708665464567
0.7100000000000001	10.1	1.1970385559861074
0.7100000000000001	11.1	1.2499473603813624
0.7100000000000001	12.1	1.0798592533868865
0.7100000000000001	13.1	1.2669123098955755
0.7100000000000001	14.1	1.0885144576598438
0.7100000000000001	15.1	1.0247173932983005
0.7100000000000001	16.1	1.0589983080536602
0.7100000000000001	17.1	1.08185941274308
0.7100000000000001	18.1	1.03305731117488
0.7100000000000001	19.1	0.9300044677050086
0.81	0.1	3.1925686787213516
0.81	1.1	1.724263566957474
0.81	2.1	1.8338335067862728
0.81	3.1	1.659819675027695
0.81	4.1	1.631312419878605
0.81	5.1	1.4706226568569605
0.81	6.1	1.3138559158566505
0.81	7.1	1.33627799953888
0.81	8.1	1.1345335157160599
0.81	9.1	1.2204271890326222
0.81	10.1	1.1154427622089857
0.81	11.1	1.177081348830154
0.81	12.1	1.0618816290620618
0.81	13.1	1.196697181111512
0.81	14.1	1.0302240077948872
0.81	15.1	1.0635991427516263
0.81	16.1	1.0998074139397893
0.81	17.1	1.0873778813568495
0.81	18.1	1.0086004379313955
0.81	19.1	0.913289555388426
0.91	0.1	3.351147808108608
0.91	1.1	1.655600391947704
0.91	2.1	1.7777209855055058
0.91	3.1	1.590742136972357
0.91	4.1	1.5680087401609344
0.91	5.1	1.4838018261792323
0.91	6.1	1.2436485285188585
0.91	7.1	1.2824715290541648
0.91	8.1	1.1965774366613398
0.91	9.1	1.2155338405136062
0.91	10.1	1.140093712126461
0.91	11.1	1.207435411356546
0.91	12.1	1.0323134117819834
0.91	13.1	1.0945015829544236
0.91	14.1	1.0231227855208047
0.91	15.1	1.0583776438825547
0.91	16.1	1.073169595549986
0.91	17.1	1.1182625031258349
0.91	18.1	1.0526959092456447
0.91	19.1	0.9435337063951391
1.01	0.1	2.10032905259859
1.01	1.1	1.730065782428374
1.01	2.1	1.8361917944139954
1.01	3.1	1.6135672758005326
1.01	4.1	1.406918141901985
1.01	5.1	1.4118101397943008
1.01	6.1	1.1311447473203056
1.01	7.1	1.2667272227202226
1.01	8.1	1.2120181592973363
1.01	9.1	1.1435210614259788
1.01	10.1	1.1586122942880839
1.01	11.1	1.2168071645314087
1.01	12.1	1.0243266399686084
1.01	13.1	1.116987251398167
1.01	14.1	0.9944362536646101
1.01	15.1	1.113614015311924
1.01	16.1	1.0822196542497122
1.01	17.1	1.1236648670394134
1.01	18.1	1.0684731070628146
1.01	19.1	1.005212134741309
1.11	0.1	2.5680833532888334
1.11	1.1	1.7162027080593427
1.11	2.1	1.7758869793229684
1.11	3.1	1.6030411631933998
1.11	4.1	1.3764378020059456
1.11	5.1	1.2967631465674974
1.11	6.1	1.1123868262493726
1.11	7.1	1.2224196486767944
1.11	8.1	1.1958013247585495
1.11	9.1	1.1473824214205657
1.11	10.1	1.119627888936494
1.11	11.1	1.1775502843711818
1.11	12.1	1.0095696461130783
1.11	13.1	1.1367859191477916
1.11	14.1	0.9934269039934172
1.11	15.1	1.0832772738247234
1.11	16.1	1.0840765270368877
1.11	17.1	1.07625784951592
1.11	18.1	1.0830420307635145
1.11	19.1	1.0273380027606316
1.2100000000000002	0.1	2.318547130701489
1.2100000000000002	1.1	1.794665766084581
1.2100000000000002	2.1	1.6727110534642138
1.2100000000000002	3.1	1.4813518842748075
1.2100000000000002	4.1	1.3797728054970482
1.2100000000000002	5.1	1.3595038587491943
1.2100000000000002	6.1	1.0708354121172357
1.2100000000000002	7.1	1.2221057517944454
1.2100000000000002	8.1	1.2776017493374343
1.2100000000000002	9.1	1.0760719054459391
1.2100000000000002	10.1	1.181764583408595
1.2100000000000002	11.1	1.2761617539724028
1.2100000000000002	12.1	1.0909825436910188
1.2100000000000002	13.1	1.0678870951363486
1.2100000000000002	14.1	0.9908718841210107
1.2100000000000002	15.1	1.0638986826892936
1.2100000000000002	16.1	1.137953375788167
1.2100000000000002	17.1	1.0567771183863806
1.2100000000000002	18.1	1.047302892758735
1.2100000000000002	19.1	0.9125437507895511
1.31	0.1	2.8017359203663106
1.31	1.1	1.8640294077214419
1.31	2.1	1.6570013496028437
1.31	3.1	1.4499765891535161
1.31	4.1	1.3075109547676393
1.31	5.1	1.4362251788342155
1.31	6.1	1.0461384325075367
1.31	7.1	1.1990956839627487
1.31	8.1	1.2230468729082642
1.31	9.1	1.0737591722663737
1.31	10.1	1.2088987432609857
1.31	11.1	1.1829489684321883
1.31	12.1	1.0176056930078303
1.31	13.1	1.0407405455264864
1.31	14.1	0.9834649633814425
1.31	15.1	1.0586848314893258
1.31	16.1	1.075528248777899
1.31	17.1	1.0088582324383375
1.31	18.1	0.9989248470628548
1.31	19.1	0.9442963906118967
1.4100000000000001	0.1	2.424722415634564
1.4100000000000001	1.1	1.704573719281135
1.4100000000000001	2.1	1.7383480817079884
1.4100000000000001	3.1	1.3737209675823696
1.4100000000000001	4.1	1.2938848333744803
1.4100000000000001	5.1	1.43720395628198
1.4100000000000001	6.1	1.1098971190342983
1.4100000000000001	7.1	1.2789193386335354
1.4100000000000001	8.1	1.2044827971901975
1.4100000000000001	9.1	1.0995557173450257
1.4100000000000001	10.1	1.14780651706865
1.4100000000000001	11.1	1.1625706747782407
1.4100000000000001	12.1	1.0071633983436716
1.4100000000000001	13.1	1.0497803378485664
1.4100000000000001	14.1	0.9618029660919482
1.4100000000000001	15.1	1.0205855963616857
1.4100000000000001	16.1	1.0070011623770057
1.4100000000000001	17.1	1.0043290052950111
1.4100000000000001	18.1	1.0003300385099998
1.4100000000000001	19.1	0.9774370782830328
1.51	0.1	2.903649365085562
1.51	1.1	1.654571726281018
1.51	2.1	1.7918728882070776
1.51	3.1	1.3542946358094037
1.51	4.1	1.2515283899346374
1.51	5.1	1.3925688790354958
1.51	6.1	1.129703901015381
1.51	7.1	1.2071620516822297
1.51	8.1	1.1112645204337397
1.51	9.1	1.0292695155764455
1.51	10.1	1.1479501526154805
1.51	11.1	1.0530147660127354
1.51	12.1	0.9421689454391284
1.51	13.1	1.0441704573305837
1.51	14.1	0.9763644417751606
1.51	15.1	1.076281848331351
1.51	16.1	1.0276692144751187
1.51	17.1	0.9258565074923197
1.51	18.1	0.9481742632111534
1.51	19.1	1.0004203711564257
1.61	0.1	1.1696618636896627
1.61	1.1	1.7520892277016051
1.61	2.1	1.7893840399142844
1.61	3.1	1.45241358181791
1.61	4.1	1.2743322813568236
1.61	5.1	1.396079529291992
1.61	6.1	1.1692887533743384
1.61	7.1	1.2433414719446996
1.61	8.1	1.1488862151847656
1.61	9.1	1.0416446588938693
1.61	10.1	1.1077256592136715
1.61	11.1	0.9619422110521801
1.61	12.1	0.9427878274656223
1.61	13.1	0.9968920715308685
1.61	14.1	0.9295791177776536
1.61	15.1	1.1150610341532168
1.61	16.1	1.0277052067076424
1.61	17.1	0.9431559340611949
1.61	18.1	0.9767924766546878
1.61	19.1	0.9864582542551039
1.7100000000000002	0.1	1.3906271804363364
1.7100000000000002	1.1	1.8563171233588194
1.7100000000000002	2.1	1.9353852297245282
1.7100000000000002	3.1	1.448919616986818
1.7100000000000002	4.1	1.238782960863812
1.7100000000000002	5.1	1.3523283127956267
1.7100000000000002	6.1	1.0719828657056731
1.7100000000000002	7.1	1.1723860479762618
1.7100000000000002	8.1	1.1864260026966316
1.7100000000000002	9.1	1.0216719556782858
1.7100000000000002	10.1	1.1794280193519227
1.7100000000000002	11.1	0.9785673394415312
1.7100000000000002	12.1	1.0387728519283421
1.7100000000000002	13.1	0.9521466590257722
1.7100000000000002	14.1	0.922190664233757
1.7100000000000002	15.1	1.1228482239740296
1.7100000000000002	16.1	0.9479893546223555
1.7100000000000002	17.1	1.0179460042986548
1.7100000000000002	18.1	1.026146967129646
1.7100000000000002	19.1	1.0198381506419434
1.81	0.1	1.6482322727177607
1.81	1.1	1.9564175261350005
1.81	2.1	1.6893086940077304
1.81	3.1	1.4271816902984071
1.81	4.1	1.1215279318696028
1.81	5.1	1.4206134863652176
1.81	6.1	1.092883662397898
1.81	7.1	1.2516913732034478
1.81	8.1	1.232796537770417
1.81	9.1	1.0012394478241076
1.81	10.1	1.1292865749544772
1.81	11.1	1.023770173143144
1.81	12.1	1.1047926251628652
1.81	13.1	0.9811114684622791
1.81	14.1	0.9492343284589215
1.81	15.1	1.1493148751325035
1.81	16.1	0.9095797581693311
1.81	17.1	1.0097487102552973
1.81	18.1	1.022104638185297
1.81	19.1	0.9437601686998774
1.9100000000000001	0.1	1.9480669097636178
1.9100000000000001	1.1	2.0611370326032397
1.9100000000000001	2.1	1.7065809642024325
1.9100000000000001	3.1	1.4396535593444755
1.9100000000000001	4.1	1.1408822019415534
1.9100000000000001	5.1	1.3098280613011557
1.9100000000000001	6.1	1.010373553421314
1.9100000000000001	7.1	1.2486931487351627
1.9100000000000001	8.1	1.1711577904205819
1.9100000000000001	9.1	1.0093999038644774
1.9100000000000001	10.1	1.066195106867179
1.9100000000000001	11.1	1.0828797962412586
1.9100000000000001	12.1	1.0741963694437064
1.9100000000000001	13.1	1.0366016227321524
1.9100000000000001	14.1	0.9447682142432767
1.9100000000000001	15.1	1.0528943599124043
1.9100000000000001	16.1	0.9963479760997566
1.9100000000000001	17.1	0.9622678777867489
1.9100000000000001	18.1	0.9772120107406793
1.9100000000000001	19.1	0.9808199311392587
